Scalable symmetric Tucker tensor decomposition

We study the best low-rank Tucker decomposition of symmetric tensors. The motivating application is decomposing higher-order multivariate moments. Moment tensors have special structure and are important to various data science problems. We advocate for projected gradient descent (PGD) method and higher-order eigenvalue decomposition (HOEVD) approximation as computation schemes. Most importantly, we develop scalable adaptations of the basic PGD and HOEVD methods to decompose sample moment tensors. With the help of implicit and streaming techniques, we evade the overhead cost of building and storing the moment tensor. Such reductions make computing the Tucker decomposition realizable for large data instances in high dimensions. Numerical experiments demonstrate the efficiency of the algorithms and the applicability of moment tensor decompositions to real-world datasets. Finally we study the convergence on the Grassmannian manifold, and prove that the update sequence derived by the PGD solver achieves first- and second-order criticality.

==> data/fig2_a.csv <==
n,implicit HOEVD time (avg),a_run1,a_run2,a_run3,a_run4,a_run5,relative grad,explicit HOEVD time (avg),b_run1,b_run2,b_run3,b_run4,b_run5,MoM construction time
50,1.185655E-02,2.055325E-02,9.990458E-03,6.007875E-03,1.239204E-02,1.081554E-02,4.251681E-03,1.618382E-02,4.697917E-02,1.236967E-02,4.469584E-03,6.534959E-03,1.084679E-02,1.974433E-02
100,8.974083E-03,1.042692E-02,7.704583E-03,1.068962E-02,8.295875E-03,7.855333E-03,4.996059E-04,9.037100E-03,1.353325E-02,8.551042E-03,9.614375E-03,6.063542E-03,7.502833E-03,4.320388E-02
150,1.559258E-02,1.596346E-02,1.665392E-02,1.603900E-02,1.416400E-02,1.515258E-02,1.052486E-04,1.761932E-02,1.740858E-02,1.726958E-02,1.768192E-02,1.807696E-02,1.766929E-02,1.158216E-01
200,2.336082E-02,2.341133E-02,2.245562E-02,2.570804E-02,2.342467E-02,2.192608E-02,1.562484E-04,3.520353E-02,3.680979E-02,3.416204E-02,3.436479E-02,3.771654E-02,3.297879E-02,3.337377E-01
250,3.567040E-02,3.799542E-02,3.308688E-02,3.259758E-02,3.834275E-02,3.634642E-02,2.165548E-04,6.354803E-02,5.968546E-02,6.347350E-02,6.466167E-02,6.467150E-02,6.525850E-02,5.731943E-01
300,5.460008E-02,5.893183E-02,5.273404E-02,5.322904E-02,5.411367E-02,5.400929E-02,1.355912E-04,1.886950E-01,1.908418E-01,2.007300E-01,1.822537E-01,1.682495E-01,2.014122E-01,9.261682E-01
350,8.292169E-02,7.901204E-02,7.337200E-02,6.889642E-02,1.178326E-01,7.550992E-02,1.116078E-04,2.857258E-01,2.707306E-01,2.645992E-01,2.711815E-01,2.919523E-01,3.301759E-01,1.507806E+00
400,1.001938E-01,1.033580E-01,9.911092E-02,1.046668E-01,9.579304E-02,9.805608E-02,6.892625E-05,4.413106E-01,4.626202E-01,4.585997E-01,4.503019E-01,3.977677E-01,4.372748E-01,3.561490E+00
450,1.337045E-01,1.501824E-01,1.337625E-01,1.295442E-01,1.283078E-01,1.267460E-01,6.496008E-05,6.025833E-01,6.208921E-01,6.184705E-01,6.002832E-01,5.947250E-01,5.785550E-01,4.036803E+00
500,1.932270E-01,1.966294E-01,1.669480E-01,1.594760E-01,1.788679E-01,2.642304E-01,6.275129E-05,8.713198E-01,8.843131E-01,8.510698E-01,8.728690E-01,8.600750E-01,8.882818E-01,8.368950E+00
1000,1.404668E+00,1.448821E+00,1.349806E+00,1.517541E+00,1.273659E+00,1.434026E+00,2.946046E-05,NAN,NAN,NAN,NAN,NAN,NAN,NAN
1500,4.285419E+00,4.343708E+00,4.273970E+00,4.276303E+00,4.225841E+00,4.307331E+00,1.281772E-05,NAN,NAN,NAN,NAN,NAN,NAN,NAN

==> data/fig2_b.csv <==
n,implicit PGD time (avg),a_run1,a_run2,a_run3,a_run4,a_run5,oa_relative grad,explicit PGD time (avg),b_run1,b_run2,b_run3,b_run4,b_run5,HOOI time (avg),c_run1,c_run2,c_run3,c_run4,c_run5,c_relative grad,QN time (avg),d_run1,d_run2,d_run3,d_run4,d_run5,d_relative grad,trust region time (avg),e_run1,e_run2,e_run3,e_run4,e_run5,e_relative grad
50,2.702675E-02,5.381204E-02,2.884071E-02,1.582363E-02,1.838388E-02,1.827350E-02,3.445242E-13,4.337616E-02,8.460792E-02,3.851558E-02,2.986354E-02,3.026667E-02,3.362708E-02,7.603304E-02,1.633927E-01,4.219937E-02,6.109725E-02,5.940183E-02,5.407408E-02,6.313038E-13,8.394879E-01,1.279705E+00,1.280018E+00,6.010918E-01,5.109823E-01,5.256432E-01,1.236948E-14,3.183551E-01,5.035172E-01,2.912131E-01,2.539730E-01,2.569608E-01,2.861116E-01,2.660030E-15
100,2.619081E-02,2.664146E-02,2.583667E-02,2.632542E-02,2.551550E-02,2.663500E-02,8.969179E-13,3.908002E-02,3.644058E-02,3.770371E-02,3.753996E-02,4.100992E-02,4.270592E-02,4.960167E-02,5.385629E-02,4.852879E-02,4.947667E-02,4.735683E-02,4.878975E-02,1.059765E-13,4.138528E-01,4.453380E-01,4.066240E-01,3.976451E-01,4.121895E-01,4.074675E-01,1.298377E-15,4.115896E-01,4.305003E-01,3.733965E-01,3.863318E-01,4.023030E-01,4.654164E-01,1.990268E-15
150,4.306156E-02,4.932692E-02,4.342892E-02,4.087554E-02,3.970958E-02,4.196683E-02,2.949063E-14,5.562802E-02,5.489733E-02,5.411442E-02,5.472329E-02,5.713083E-02,5.727421E-02,8.750096E-02,8.269071E-02,8.711225E-02,9.237521E-02,9.538175E-02,7.994487E-02,5.303724E-15,3.507113E-01,3.417877E-01,3.551686E-01,3.828493E-01,3.633271E-01,3.104239E-01,3.876862E-13,4.309637E-01,4.340363E-01,4.371045E-01,4.155972E-01,4.151940E-01,4.528864E-01,3.663339E-15
200,5.846709E-02,5.122083E-02,4.808942E-02,5.106288E-02,9.461296E-02,4.734937E-02,3.516534E-13,6.780177E-02,6.389675E-02,6.699563E-02,6.760358E-02,7.679021E-02,6.372267E-02,1.240430E-01,1.291246E-01,1.174086E-01,1.166977E-01,1.400046E-01,1.169795E-01,3.049510E-15,5.807635E-01,5.118230E-01,5.396234E-01,7.337392E-01,5.978167E-01,5.208151E-01,7.100867E-14,7.026500E-01,7.179070E-01,6.752050E-01,6.801740E-01,7.806943E-01,6.592695E-01,2.610088E-15
250,7.273319E-02,6.951188E-02,7.331308E-02,7.313013E-02,7.018642E-02,7.752446E-02,7.965335E-13,9.265745E-02,8.629188E-02,9.042625E-02,9.643375E-02,9.576229E-02,9.437308E-02,1.670205E-01,1.636624E-01,1.678448E-01,1.662774E-01,1.634564E-01,1.738617E-01,4.156794E-15,9.256624E-01,9.356859E-01,8.768827E-01,9.803786E-01,9.077071E-01,9.276579E-01,3.236726E-13,7.174590E-01,6.886125E-01,6.930442E-01,7.031997E-01,7.860739E-01,7.163645E-01,2.639623E-15
300,1.145829E-01,1.183365E-01,1.118563E-01,1.132688E-01,1.140350E-01,1.154178E-01,8.859054E-14,4.055926E-01,4.260533E-01,4.029163E-01,3.983307E-01,3.939320E-01,4.067309E-01,4.482276E-01,4.293340E-01,4.649176E-01,4.298519E-01,4.261221E-01,4.909122E-01,7.306660E-13,1.764563E+00,1.777421E+00,1.743820E+00,1.781914E+00,1.788465E+00,1.731196E+00,2.389607E-14,1.801555E+00,1.827291E+00,1.796435E+00,1.775205E+00,1.747084E+00,1.861758E+00,1.921657E-15
350,1.973217E-01,1.546169E-01,1.552132E-01,1.544129E-01,3.702542E-01,1.521111E-01,2.062475E-13,5.491879E-01,5.582391E-01,5.292596E-01,5.552930E-01,5.856665E-01,5.174813E-01,8.464979E-01,8.158827E-01,8.628559E-01,9.239220E-01,8.076432E-01,8.221856E-01,2.595065E-15,1.896099E+00,1.953250E+00,1.912500E+00,1.900551E+00,1.872349E+00,1.841843E+00,9.170674E-14,2.466426E+00,2.363050E+00,2.397702E+00,2.805239E+00,2.367546E+00,2.398595E+00,2.331984E-15
400,1.976845E-01,2.036152E-01,1.943462E-01,1.898628E-01,2.084867E-01,1.921117E-01,2.496325E-14,7.017257E-01,7.146363E-01,7.063758E-01,7.009892E-01,6.876505E-01,6.989770E-01,7.701270E-01,7.764061E-01,7.377090E-01,7.986452E-01,7.683545E-01,7.695202E-01,1.987506E-13,3.315479E+00,3.292457E+00,3.422629E+00,3.291549E+00,3.232116E+00,3.338643E+00,2.828512E-14,2.299236E+00,2.330387E+00,2.243155E+00,2.346123E+00,2.320748E+00,2.255766E+00,2.472912E-15
450,2.591311E-01,2.571525E-01,2.544337E-01,2.618135E-01,2.615577E-01,2.606980E-01,2.143457E-14,9.937523E-01,9.862782E-01,9.844596E-01,9.893251E-01,1.009655E+00,9.990435E-01,1.054333E+00,1.031522E+00,1.079486E+00,1.082528E+00,1.050163E+00,1.027965E+00,1.699143E-13,4.454567E+00,4.408381E+00,4.441351E+00,4.482445E+00,4.456073E+00,4.484585E+00,1.260559E-14,3.028181E+00,3.000873E+00,3.108150E+00,2.983307E+00,2.989499E+00,3.059077E+00,3.052447E-15
500,3.675633E-01,3.642239E-01,3.507280E-01,3.383443E-01,3.522843E-01,4.322358E-01,1.459789E-14,1.210104E+00,1.213734E+00,1.218424E+00,1.203091E+00,1.221822E+00,1.193446E+00,1.339254E+00,1.309554E+00,1.284263E+00,1.296021E+00,1.478049E+00,1.328385E+00,1.023776E-13,5.758731E+00,5.501491E+00,5.603322E+00,6.576715E+00,5.606777E+00,5.505351E+00,3.047870E-14,4.296323E+00,4.298734E+00,4.238158E+00,4.419384E+00,4.276077E+00,4.249265E+00,2.616024E-15
1000,2.336902E+00,2.408722E+00,2.367694E+00,2.292009E+00,2.361078E+00,2.255010E+00,5.838200E-13,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN
1500,7.138772E+00,7.170355E+00,7.121600E+00,7.112902E+00,7.162033E+00,7.126969E+00,9.649570E-14,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN

==> data/fig2_c.csv <==
n,implicit HOEVD time (avg),a_run1,a_run2,a_run3,a_run4,a_run5,Relative Grad,explicit HOEVD time (avg),b_run1,b_run2,b_run3,b_run4,b_run5,MoM construction time
30,1.070198E-02,1.840925E-02,1.190508E-02,5.110750E-03,3.571500E-03,1.490058E-02,2.586354E-05,3.657824E-02,1.346027E-01,1.527100E-02,1.155992E-02,7.397417E-03,1.445263E-02,2.790304E-02
60,7.913467E-03,9.627708E-03,7.889375E-03,7.335375E-03,7.554000E-03,7.360584E-03,1.462244E-03,3.064546E-02,3.205854E-02,3.098450E-02,2.939175E-02,3.225871E-02,2.882400E-02,2.449871E-01
90,1.569385E-02,1.450108E-02,1.476354E-02,1.511179E-02,1.784154E-02,1.626329E-02,7.300465E-04,2.337719E-01,2.237616E-01,2.232263E-01,2.262845E-01,2.440034E-01,2.516269E-01,7.700546E-01
120,2.597681E-02,2.636467E-02,2.473479E-02,2.781321E-02,2.571579E-02,2.526671E-02,4.085384E-04,7.044421E-01,7.523062E-01,6.988808E-01,7.483942E-01,6.615315E-01,6.611135E-01,2.829904E+00
150,4.147668E-02,4.226671E-02,4.398975E-02,4.039463E-02,4.169746E-02,3.906329E-02,1.649693E-04,2.605873E+00,2.666449E+00,3.634827E+00,2.190630E+00,2.260112E+00,2.277386E+00,1.083111E+01
500,1.671434E+00,1.680057E+00,1.659470E+00,1.683224E+00,1.653354E+00,1.681715E+00,6.385327E-05,NAN,NAN,NAN,NAN,NAN,NAN,NAN
1000,8.616753E+00,8.747876E+00,8.649228E+00,8.724204E+00,8.368691E+00,8.593833E+00,6.622591E-05,NAN,NAN,NAN,NAN,NAN,NAN,NAN

==> data/fig2_d.csv <==
n,implicit PGD time (avg),a_run1,a_run2,a_run3,a_run4,a_run5,a_Relative Grad,explicit PGD time (avg),b_run1,b_run2,b_run3,b_run4,b_run5,HOOI time,c_run1,c_run2,c_run3,c_run4,c_run5,c_Relative Grad,QN time,d_run1,d_run2,d_run3,d_run4,d_run5,d_Relative Grad
30,1.479118E-02,2.225146E-02,1.222917E-02,1.689838E-02,1.020367E-02,1.237325E-02,1.427220E-13,5.772953E-02,9.473146E-02,4.604321E-02,6.299500E-02,4.106337E-02,4.381463E-02,9.133598E-02,1.723335E-01,7.559167E-02,6.692725E-02,7.318792E-02,6.863958E-02,8.188561E-13,1.113579E-01,1.275398E-01,1.219280E-01,1.082745E-01,1.034160E-01,9.563150E-02,9.657302E-13
60,6.475335E-02,6.380179E-02,6.475904E-02,6.615971E-02,6.582992E-02,6.321629E-02,6.731565E-13,2.942339E-01,2.853307E-01,2.893885E-01,2.900880E-01,3.182196E-01,2.881428E-01,3.644189E-01,3.611138E-01,3.825837E-01,3.552958E-01,3.694444E-01,3.536569E-01,5.022578E-14,6.639509E-01,6.644283E-01,6.717624E-01,6.580809E-01,6.672491E-01,6.582336E-01,2.817231E-15
90,6.744717E-02,6.536762E-02,6.897871E-02,6.483862E-02,6.780029E-02,7.025062E-02,5.307365E-14,1.096231E+00,1.079783E+00,1.103020E+00,1.100561E+00,1.094277E+00,1.103516E+00,1.385588E+00,1.359100E+00,1.338482E+00,1.487376E+00,1.384152E+00,1.358831E+00,3.075680E-14,1.483208E+00,1.471857E+00,1.457127E+00,1.518720E+00,1.493366E+00,1.474967E+00,3.152525E-15
120,1.007490E-01,9.680483E-02,1.025799E-01,1.013849E-01,1.007598E-01,1.022156E-01,7.411529E-13,2.467029E+00,2.436035E+00,2.499597E+00,2.455924E+00,2.466772E+00,2.476817E+00,3.535498E+00,3.513663E+00,3.487307E+00,3.531168E+00,3.524633E+00,3.620717E+00,1.388634E-14,3.549415E+00,3.541718E+00,3.532235E+00,3.548192E+00,3.593360E+00,3.531568E+00,3.977900E-15
150,1.505685E-01,1.631637E-01,1.455770E-01,1.442135E-01,1.565065E-01,1.433820E-01,5.434694E-13,8.036252E+00,7.543322E+00,7.952946E+00,8.512682E+00,8.171727E+00,8.000582E+00,1.223937E+01,1.151258E+01,1.207986E+01,1.239739E+01,1.136569E+01,1.384134E+01,1.019594E-14,1.429940E+01,1.592676E+01,1.530580E+01,1.262024E+01,1.486306E+01,1.278113E+01,8.738712E-15
500,4.790970E+00,4.815925E+00,4.783740E+00,4.784506E+00,4.790434E+00,4.780244E+00,3.262025E-14,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN
1000,2.315298E+01,2.317640E+01,2.334043E+01,2.292780E+01,2.326252E+01,2.305775E+01,3.653607E-14,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN,NAN

==> data/fig3a_b100.csv <==
time (average),time (run1),time (run2),time (run3),time (run4),time (run5),error (average),error (run1),error (run2),error (run3),error (run4),error (run5)
0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,3.144681E+00,3.137613E+00,3.153126E+00,3.146208E+00,3.144547E+00,3.141909E+00
1.168139E-01,1.106279E-01,1.166947E-01,1.204380E-01,1.150438E-01,1.212651E-01,2.431645E+00,2.453376E+00,2.437189E+00,2.434603E+00,2.464226E+00,2.368831E+00
2.320191E-01,2.205380E-01,2.363560E-01,2.358267E-01,2.327048E-01,2.346702E-01,1.772740E+00,1.763832E+00,1.681908E+00,1.799264E+00,1.852867E+00,1.765829E+00
3.535325E-01,3.324054E-01,3.758377E-01,3.586501E-01,3.480869E-01,3.526823E-01,1.338938E+00,1.499998E+00,1.035862E+00,1.227787E+00,1.544887E+00,1.386157E+00
4.705246E-01,4.444274E-01,4.867834E-01,4.745468E-01,4.727862E-01,4.740790E-01,9.401051E-01,1.281968E+00,4.986645E-01,6.651969E-01,1.352529E+00,9.021667E-01
5.868551E-01,5.516818E-01,6.032280E-01,5.943439E-01,5.882001E-01,5.968219E-01,5.472577E-01,7.609683E-01,2.430914E-01,3.534802E-01,9.211195E-01,4.576291E-01
7.101861E-01,6.724834E-01,7.292053E-01,7.169035E-01,7.157734E-01,7.165651E-01,2.832806E-01,3.925408E-01,1.421424E-01,1.845865E-01,4.754270E-01,2.217062E-01
8.273621E-01,7.838395E-01,8.384332E-01,8.433310E-01,8.322865E-01,8.389205E-01,1.532712E-01,1.954513E-01,9.908052E-02,1.088033E-01,2.374219E-01,1.255987E-01
9.488593E-01,9.089666E-01,9.532362E-01,9.684228E-01,9.589122E-01,9.547585E-01,1.044218E-01,1.193414E-01,8.490612E-02,8.396377E-02,1.397385E-01,9.415929E-02
1.069542E+00,1.029445E+00,1.077980E+00,1.089870E+00,1.076343E+00,1.074070E+00,8.524040E-02,8.826172E-02,7.892787E-02,8.278365E-02,9.659317E-02,7.963559E-02
1.187021E+00,1.145192E+00,1.193474E+00,1.210730E+00,1.192144E+00,1.193566E+00,7.802031E-02,7.502574E-02,7.555891E-02,7.777489E-02,8.400004E-02,7.774195E-02

==> data/fig3a_b25.csv <==
time (average),time (run1),time (run2),time (run3),time (run4),time (run5),error (average),error (run1),error (run2),error (run3),error (run4),error (run5)
0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,3.144681E+00,3.137613E+00,3.153126E+00,3.146208E+00,3.144547E+00,3.141909E+00
6.083427E-02,6.963000E-02,6.007354E-02,5.941850E-02,5.619088E-02,5.885842E-02,2.543456E+00,2.564922E+00,2.504583E+00,2.550060E+00,2.581013E+00,2.516701E+00
1.190240E-01,1.319491E-01,1.209293E-01,1.143392E-01,1.125534E-01,1.153492E-01,1.903564E+00,1.976904E+00,1.639150E+00,1.972196E+00,1.975455E+00,1.954117E+00
1.773971E-01,1.909653E-01,1.846081E-01,1.745230E-01,1.684255E-01,1.684637E-01,1.353279E+00,1.436230E+00,1.004102E+00,1.555224E+00,1.447747E+00,1.323093E+00
2.396492E-01,2.490035E-01,2.434782E-01,2.531663E-01,2.301939E-01,2.224040E-01,9.678738E-01,1.056516E+00,6.231081E-01,1.318811E+00,1.023549E+00,8.173854E-01
2.990182E-01,3.114722E-01,3.013170E-01,3.141327E-01,2.945739E-01,2.735951E-01,6.201464E-01,6.721896E-01,3.752863E-01,9.072302E-01,7.152327E-01,4.307933E-01
3.544046E-01,3.661934E-01,3.610103E-01,3.711123E-01,3.487801E-01,3.249270E-01,3.688373E-01,3.932505E-01,2.277363E-01,5.346972E-01,4.278897E-01,2.606129E-01
4.119521E-01,4.246371E-01,4.221925E-01,4.286831E-01,4.042742E-01,3.799736E-01,2.258712E-01,2.453315E-01,1.675363E-01,2.930825E-01,2.453789E-01,1.780270E-01
4.733621E-01,4.903654E-01,4.853850E-01,4.898410E-01,4.625858E-01,4.386334E-01,1.694729E-01,1.730297E-01,1.456728E-01,1.913499E-01,1.799821E-01,1.573298E-01
5.308309E-01,5.506889E-01,5.479717E-01,5.451926E-01,5.168055E-01,4.934960E-01,1.485851E-01,1.504948E-01,1.464697E-01,1.552775E-01,1.504286E-01,1.402548E-01
5.889353E-01,6.093510E-01,6.077702E-01,6.053708E-01,5.704152E-01,5.517693E-01,1.404090E-01,1.380651E-01,1.341573E-01,1.493720E-01,1.398278E-01,1.406228E-01

==> data/fig3a_b50.csv <==
time (average),time (run1),time (run2),time (run3),time (run4),time (run5),error (average),error (run1),error (run2),error (run3),error (run4),error (run5)
0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,3.144681E+00,3.137613E+00,3.153126E+00,3.146208E+00,3.144547E+00,3.141909E+00
7.509558E-02,8.000121E-02,7.343192E-02,7.408129E-02,7.955704E-02,6.840646E-02,2.487801E+00,2.473893E+00,2.518429E+00,2.473502E+00,2.502594E+00,2.470586E+00
1.506391E-01,1.647177E-01,1.480954E-01,1.465428E-01,1.526360E-01,1.412035E-01,1.871765E+00,1.896895E+00,1.821461E+00,1.846201E+00,1.870115E+00,1.924155E+00
2.301219E-01,2.613297E-01,2.227616E-01,2.215628E-01,2.313818E-01,2.135735E-01,1.449149E+00,1.567138E+00,1.107061E+00,1.532752E+00,1.564168E+00,1.474628E+00
3.049613E-01,3.522809E-01,2.952249E-01,2.905195E-01,3.010493E-01,2.857320E-01,1.152341E+00,1.451463E+00,6.141247E-01,1.430120E+00,1.252722E+00,1.013279E+00
3.828310E-01,4.402636E-01,3.781857E-01,3.646166E-01,3.729937E-01,3.580953E-01,8.680290E-01,1.293370E+00,3.511408E-01,1.318019E+00,8.339832E-01,5.436321E-01
4.597101E-01,5.269740E-01,4.581955E-01,4.371771E-01,4.458315E-01,4.303724E-01,5.587226E-01,8.606438E-01,2.108659E-01,9.483751E-01,5.118479E-01,2.618803E-01
5.345328E-01,6.091108E-01,5.328082E-01,5.125729E-01,5.133437E-01,5.048283E-01,3.096952E-01,4.565379E-01,1.413227E-01,5.169443E-01,2.790218E-01,1.546491E-01
6.147796E-01,7.107820E-01,6.122802E-01,5.831106E-01,5.875110E-01,5.802144E-01,1.826664E-01,2.408874E-01,1.129589E-01,2.752721E-01,1.683150E-01,1.158986E-01
6.888294E-01,7.941948E-01,6.891331E-01,6.536937E-01,6.554618E-01,6.516638E-01,1.302768E-01,1.446674E-01,1.109303E-01,1.628887E-01,1.261979E-01,1.066996E-01
7.668766E-01,8.861803E-01,7.709460E-01,7.245803E-01,7.279838E-01,7.246926E-01,1.120146E-01,1.211667E-01,1.019855E-01,1.214470E-01,1.114710E-01,1.040029E-01

==> data/fig3a_eig.csv <==
time (average),time (run1),time (run2),time (run3),time (run4),time (run5),error (average),error (run1),error (run2),error (run3),error (run4),error (run5)
9.004017E+00,1.158778E+01,8.823642E+00,8.415280E+00,8.108897E+00,8.085038E+00,3.546588E-02,3.581266E-02,3.507000E-02,3.491496E-02,3.641262E-02,3.511917E-02

==> data/fig3b_b100.csv <==
time (average),time (run1),time (run2),time (run3),time (run4),time (run5),error (average),error (run1),error (run2),error (run3),error (run4),error (run5)
0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01
4.642675E-02,5.225146E-02,4.351709E-02,4.479992E-02,4.386859E-02,4.769671E-02,6.255807E-02,6.321975E-02,5.804372E-02,8.418681E-02,5.278483E-02,5.455523E-02
9.701195E-02,1.146740E-01,9.136433E-02,9.585033E-02,8.676329E-02,9.640775E-02,5.047571E-02,4.955725E-02,4.357643E-02,6.561462E-02,5.002363E-02,4.360659E-02
1.415097E-01,1.618735E-01,1.333694E-01,1.391234E-01,1.296462E-01,1.435362E-01,4.394877E-02,4.011913E-02,3.953668E-02,5.735537E-02,4.046857E-02,4.226410E-02
1.955842E-01,2.606854E-01,1.774092E-01,1.824223E-01,1.702052E-01,1.871990E-01,3.944719E-02,3.406060E-02,3.480792E-02,4.906423E-02,3.965759E-02,3.964564E-02
2.405268E-01,3.084094E-01,2.225630E-01,2.274932E-01,2.152110E-01,2.289576E-01,3.441293E-02,3.204210E-02,3.265731E-02,3.799298E-02,3.589648E-02,3.347577E-02
2.871171E-01,3.568782E-01,2.659844E-01,2.727657E-01,2.611479E-01,2.788095E-01,3.128893E-02,2.967442E-02,2.748378E-02,3.456706E-02,3.351850E-02,3.120087E-02
3.323604E-01,4.004862E-01,3.076376E-01,3.227632E-01,3.076886E-01,3.232266E-01,2.901355E-02,2.553135E-02,2.522979E-02,2.941327E-02,3.187914E-02,3.301419E-02
3.811029E-01,4.561866E-01,3.544124E-01,3.630068E-01,3.574846E-01,3.744240E-01,2.816595E-02,2.867404E-02,2.567291E-02,2.815587E-02,2.819151E-02,3.013544E-02
4.257144E-01,5.015991E-01,3.972890E-01,4.082093E-01,4.042879E-01,4.171867E-01,2.815419E-02,3.231359E-02,2.370657E-02,3.217465E-02,2.775575E-02,2.482040E-02
4.715887E-01,5.468924E-01,4.410689E-01,4.555382E-01,4.531398E-01,4.613043E-01,2.733355E-02,2.596798E-02,3.240151E-02,2.875156E-02,2.661381E-02,2.293290E-02

==> data/fig3b_b25.csv <==
time (average),time (run1),time (run2),time (run3),time (run4),time (run5),error (average),error (run1),error (run2),error (run3),error (run4),error (run5)
0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01
3.098358E-02,3.683191E-02,2.944033E-02,2.804121E-02,3.538033E-02,2.522412E-02,9.599505E-02,1.011927E-01,8.229962E-02,1.163318E-01,8.764583E-02,9.250530E-02
5.929228E-02,7.559762E-02,5.665304E-02,5.327575E-02,6.120992E-02,4.972509E-02,8.326245E-02,8.599505E-02,7.237948E-02,1.055004E-01,7.566164E-02,7.677572E-02
8.435956E-02,1.008140E-01,8.412313E-02,7.747404E-02,8.511042E-02,7.427625E-02,7.393897E-02,6.726140E-02,6.458843E-02,9.623469E-02,6.895626E-02,7.265409E-02
1.112627E-01,1.269909E-01,1.132659E-01,1.060383E-01,1.119083E-01,9.810988E-02,6.811301E-02,6.201482E-02,6.392963E-02,9.253474E-02,6.028718E-02,6.179866E-02
1.390180E-01,1.542577E-01,1.398935E-01,1.426246E-01,1.358525E-01,1.224615E-01,6.317214E-02,6.214542E-02,5.664366E-02,8.463296E-02,5.711088E-02,5.532779E-02
1.654787E-01,1.842702E-01,1.671228E-01,1.692117E-01,1.588086E-01,1.479802E-01,5.786381E-02,5.558750E-02,5.423743E-02,8.129838E-02,4.958578E-02,4.860996E-02
1.914257E-01,2.113307E-01,1.949430E-01,1.922329E-01,1.860998E-01,1.725219E-01,5.700853E-02,5.337076E-02,5.284449E-02,7.943668E-02,5.181616E-02,4.757457E-02
2.170563E-01,2.431491E-01,2.220806E-01,2.142504E-01,2.100845E-01,1.957169E-01,5.706078E-02,5.212424E-02,5.126544E-02,7.660753E-02,5.357566E-02,5.173101E-02
2.433336E-01,2.713697E-01,2.494810E-01,2.404124E-01,2.332733E-01,2.221317E-01,5.510719E-02,5.006722E-02,4.912746E-02,7.504097E-02,5.127430E-02,5.002600E-02
2.705485E-01,3.020340E-01,2.758395E-01,2.716044E-01,2.586124E-01,2.446522E-01,5.191523E-02,4.904557E-02,4.704293E-02,7.424325E-02,4.393984E-02,4.530458E-02

==> data/fig3b_b50.csv <==
time (average),time (run1),time (run2),time (run3),time (run4),time (run5),error (average),error (run1),error (run2),error (run3),error (run4),error (run5)
0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01
3.211739E-02,4.012200E-02,3.045658E-02,3.483004E-02,3.063050E-02,2.454783E-02,8.059190E-02,8.667500E-02,7.072770E-02,1.012859E-01,7.405143E-02,7.021951E-02
6.090678E-02,6.985000E-02,6.036883E-02,6.670288E-02,5.790825E-02,4.970392E-02,6.455979E-02,6.050481E-02,6.063356E-02,8.587203E-02,5.746073E-02,5.832781E-02
8.918950E-02,9.876592E-02,8.804309E-02,9.265767E-02,8.910271E-02,7.737813E-02,5.586691E-02,5.334372E-02,5.007312E-02,7.835634E-02,4.861210E-02,4.894928E-02
1.228206E-01,1.379748E-01,1.192352E-01,1.318489E-01,1.181515E-01,1.068927E-01,5.326782E-02,4.996912E-02,4.741485E-02,7.474776E-02,5.280976E-02,4.139760E-02
1.531558E-01,1.769436E-01,1.511618E-01,1.579903E-01,1.447113E-01,1.349720E-01,4.854912E-02,4.644273E-02,4.380476E-02,7.251413E-02,4.357497E-02,3.640899E-02
1.854780E-01,2.173925E-01,1.836072E-01,1.895249E-01,1.724167E-01,1.644486E-01,4.690524E-02,4.138026E-02,4.243015E-02,6.596946E-02,4.187445E-02,4.287188E-02
2.260095E-01,3.055667E-01,2.125448E-01,2.198349E-01,2.019634E-01,1.901374E-01,4.445080E-02,3.812358E-02,4.227461E-02,6.464456E-02,3.898243E-02,3.822883E-02
2.600073E-01,3.459755E-01,2.461276E-01,2.475537E-01,2.303265E-01,2.300535E-01,4.288403E-02,3.701566E-02,3.823493E-02,5.609086E-02,4.199301E-02,4.108572E-02
2.924470E-01,3.798171E-01,2.839182E-01,2.772715E-01,2.592302E-01,2.619981E-01,4.036153E-02,3.616257E-02,3.691122E-02,4.636153E-02,4.313792E-02,3.923442E-02
3.275136E-01,4.146410E-01,3.136608E-01,3.089498E-01,2.957855E-01,3.045311E-01,3.802710E-02,3.573689E-02,3.593910E-02,4.388521E-02,3.938470E-02,3.518961E-02

==> data/fig3b_full.csv <==
time (average),time (run1),time (run2),time (run3),time (run4),time (run5),error (average),error (run1),error (run2),error (run3),error (run4),error (run5)
0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,0.000000E+00,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01,3.672026E-01
1.059551E+01,1.338006E+01,7.919010E+00,1.124053E+01,1.058699E+01,9.850981E+00,3.018049E-02,3.535778E-02,2.854270E-02,2.774648E-02,3.439002E-02,2.486545E-02
1.943513E+01,2.150367E+01,1.559615E+01,2.234914E+01,1.906004E+01,1.866663E+01,1.442532E-02,1.670351E-02,1.412195E-02,1.378274E-02,1.445715E-02,1.306123E-02
2.953368E+01,3.281041E+01,2.640409E+01,3.077950E+01,2.879156E+01,2.888284E+01,1.319106E-02,1.340335E-02,1.364284E-02,1.283312E-02,1.330383E-02,1.277214E-02

==> data/fig4_dash.csv <==
iter,si0.1 (avg),si0.1 (run1),si0.1 (run2),si0.1 (run3),si0.1 (run4),si0.1 (run5),si0.5 (avg),si0.5 (run1),si0.5 (run2),si0.5 (run3),si0.5 (run4),si0.5 (run5),si1 (avg),si1 (run1),si1 (run2),si1 (run3),si1 (run4),si1 (run5),si5 (avg),si5 (run1),si5 (run2),si5 (run3),si5 (run4),si5 (run5)
1,3.144895E+00,3.143762E+00,3.143483E+00,3.146873E+00,3.138908E+00,3.151449E+00,3.144895E+00,3.143762E+00,3.143483E+00,3.146873E+00,3.138908E+00,3.151449E+00,3.144895E+00,3.143762E+00,3.143483E+00,3.146873E+00,3.138908E+00,3.151449E+00,3.144895E+00,3.143762E+00,3.143483E+00,3.146873E+00,3.138908E+00,3.151449E+00
6,1.690357E+00,2.015066E+00,1.379218E+00,1.556890E+00,1.671922E+00,1.828687E+00,1.660199E+00,2.108569E+00,1.369529E+00,1.546131E+00,1.496766E+00,1.779999E+00,1.558422E+00,1.801856E+00,1.132799E+00,1.271318E+00,1.797948E+00,1.788191E+00,2.662258E+00,2.560591E+00,2.738744E+00,2.655523E+00,2.667334E+00,2.689098E+00
11,8.988290E-01,1.242940E+00,3.734909E-01,1.028953E+00,8.434627E-01,1.005298E+00,8.377528E-01,1.402034E+00,4.884380E-01,8.078549E-01,7.224619E-01,7.679752E-01,8.193786E-01,9.491241E-01,6.700105E-01,6.168415E-01,1.035510E+00,8.254071E-01,2.241858E+00,2.130962E+00,2.265591E+00,2.121766E+00,2.370688E+00,2.320283E+00
16,2.845306E-01,5.815716E-01,1.345581E-01,2.349687E-01,2.337874E-01,2.377671E-01,4.745568E-01,6.793535E-01,3.908207E-01,4.993587E-01,4.148526E-01,3.883986E-01,6.653320E-01,6.055043E-01,6.278658E-01,7.667416E-01,6.921402E-01,6.344081E-01,2.128827E+00,1.981261E+00,2.040161E+00,2.283864E+00,2.117392E+00,2.221455E+00
21,1.150614E-01,1.774244E-01,1.026484E-01,9.825248E-02,9.850499E-02,9.847693E-02,3.918652E-01,3.436555E-01,4.423046E-01,3.576469E-01,4.235831E-01,3.921358E-01,6.563771E-01,5.954415E-01,7.260820E-01,6.182896E-01,6.454052E-01,6.966674E-01,2.134440E+00,2.094311E+00,2.142134E+00,2.117971E+00,2.085930E+00,2.231856E+00
26,8.894222E-02,8.595835E-02,9.053586E-02,7.617309E-02,1.131562E-01,7.888760E-02,3.732684E-01,2.965005E-01,4.083593E-01,3.451130E-01,4.502352E-01,3.661339E-01,6.511608E-01,5.469488E-01,7.179988E-01,5.987979E-01,7.243407E-01,6.677180E-01,2.087343E+00,2.085147E+00,2.155153E+00,1.995774E+00,2.180061E+00,2.020580E+00
31,7.689454E-02,7.048198E-02,9.550161E-02,7.044675E-02,6.301433E-02,8.502804E-02,3.618851E-01,3.325104E-01,4.344097E-01,3.435023E-01,3.026372E-01,3.963660E-01,6.555496E-01,6.231540E-01,7.226782E-01,6.553369E-01,5.902021E-01,6.863766E-01,2.092409E+00,2.106899E+00,2.172196E+00,2.137477E+00,1.964600E+00,2.080875E+00
36,8.167281E-02,7.937849E-02,8.781070E-02,9.263871E-02,6.701917E-02,8.151699E-02,3.800329E-01,3.720971E-01,4.027576E-01,4.244219E-01,3.141445E-01,3.867433E-01,6.711836E-01,6.620409E-01,6.995957E-01,7.590259E-01,5.902944E-01,6.449612E-01,2.104741E+00,2.047986E+00,2.079592E+00,2.286480E+00,2.029973E+00,2.079673E+00
41,7.938991E-02,1.169101E-01,7.110946E-02,6.900586E-02,7.294479E-02,6.697929E-02,3.589508E-01,4.707694E-01,3.470040E-01,3.204752E-01,3.469234E-01,3.095819E-01,6.648098E-01,7.855118E-01,6.604174E-01,6.400394E-01,6.314510E-01,6.066294E-01,2.059687E+00,2.273799E+00,2.049740E+00,2.042718E+00,1.965918E+00,1.966259E+00

==> data/fig4_solid.csv <==
iter,xtick,xticklabel,si0.1 (avg),si0.1 (run1),si0.1 (run2),si0.1 (run3),si0.1 (run4),si0.1 (run5),si0.5 (avg),si0.5 (run1),si0.5 (run2),si0.5 (run3),si0.5 (run4),si0.5 (run5),si1 (avg),si1 (run1),si1 (run2),si1 (run3),si1 (run4),si1 (run5),si5 (avg),si5 (run1),si5 (run2),si5 (run3),si5 (run4),si5 (run5)
41,41,T1=40',7.938991E-02,1.169101E-01,7.110946E-02,6.900586E-02,7.294479E-02,6.697929E-02,3.589508E-01,4.707694E-01,3.470040E-01,3.204752E-01,3.469234E-01,3.095819E-01,6.648098E-01,7.855118E-01,6.604174E-01,6.400394E-01,6.314510E-01,6.066294E-01,2.059687E+00,2.273799E+00,2.049740E+00,2.042718E+00,1.965918E+00,1.966259E+00
61,61,,4.444535E-02,5.362714E-02,4.812905E-02,3.898665E-02,3.817280E-02,4.331108E-02,2.177844E-01,2.424354E-01,2.373391E-01,1.971279E-01,1.956387E-01,2.163808E-01,4.239474E-01,4.343597E-01,4.657286E-01,4.092302E-01,3.729325E-01,4.374863E-01,1.615952E+00,1.664865E+00,1.634261E+00,1.669319E+00,1.508351E+00,1.602962E+00
81,81,,3.663477E-02,4.668209E-02,3.789319E-02,3.121527E-02,3.040536E-02,3.697797E-02,1.772963E-01,2.134323E-01,1.893679E-01,1.529169E-01,1.524867E-01,1.782775E-01,3.480600E-01,3.791951E-01,3.666988E-01,3.349505E-01,2.994985E-01,3.599572E-01,1.363640E+00,1.439466E+00,1.376304E+00,1.348385E+00,1.284346E+00,1.369698E+00
101,101,,3.240630E-02,3.828799E-02,3.526115E-02,2.814875E-02,2.766670E-02,3.266693E-02,1.597996E-01,1.769084E-01,1.758069E-01,1.403751E-01,1.424348E-01,1.634726E-01,3.122883E-01,3.150034E-01,3.392220E-01,3.011742E-01,2.769878E-01,3.290539E-01,1.239687E+00,1.242336E+00,1.250850E+00,1.248582E+00,1.199791E+00,1.256874E+00
121,121,,2.886491E-02,3.080135E-02,3.224842E-02,2.583486E-02,2.756744E-02,2.787249E-02,1.447493E-01,1.471407E-01,1.598345E-01,1.319736E-01,1.376259E-01,1.471718E-01,2.808155E-01,2.759141E-01,3.059818E-01,2.696852E-01,2.603660E-01,2.921303E-01,1.175947E+00,1.174846E+00,1.162846E+00,1.141990E+00,1.195502E+00,1.204551E+00
141,141,,2.623898E-02,2.992450E-02,2.775408E-02,2.373372E-02,2.581269E-02,2.396992E-02,1.316333E-01,1.411065E-01,1.377758E-01,1.211985E-01,1.284257E-01,1.296597E-01,2.586379E-01,2.648336E-01,2.650432E-01,2.496591E-01,2.431881E-01,2.704655E-01,1.110635E+00,1.146587E+00,1.109779E+00,1.050573E+00,1.121812E+00,1.124425E+00
161,161,,2.403599E-02,2.636979E-02,2.535747E-02,2.115326E-02,2.496815E-02,2.233127E-02,1.206831E-01,1.281167E-01,1.255339E-01,1.098861E-01,1.226974E-01,1.171812E-01,2.389796E-01,2.434892E-01,2.433135E-01,2.226417E-01,2.352116E-01,2.502422E-01,1.048150E+00,1.041656E+00,1.035948E+00,1.000658E+00,1.118676E+00,1.043813E+00
181,181,,2.261675E-02,2.316323E-02,2.464132E-02,2.046949E-02,2.409984E-02,2.070989E-02,1.141345E-01,1.186240E-01,1.226323E-01,1.033723E-01,1.184789E-01,1.075649E-01,2.257048E-01,2.278050E-01,2.372265E-01,2.077789E-01,2.279408E-01,2.277726E-01,1.003788E+00,9.841540E-01,1.019932E+00,9.541265E-01,1.092032E+00,9.686964E-01
201,201,,2.203752E-02,2.215465E-02,2.310700E-02,2.046997E-02,2.272182E-02,2.173413E-02,1.108625E-01,1.127642E-01,1.155567E-01,1.052009E-01,1.125385E-01,1.082522E-01,2.209875E-01,2.142756E-01,2.246842E-01,2.050630E-01,2.213092E-01,2.396052E-01,9.984484E-01,9.414108E-01,9.402422E-01,1.015915E+00,1.067182E+00,1.027492E+00
221,221,,2.091921E-02,2.020424E-02,2.094769E-02,2.031488E-02,2.199002E-02,2.113922E-02,1.047713E-01,1.031495E-01,1.052600E-01,1.034128E-01,1.082613E-01,1.037730E-01,2.079967E-01,1.966487E-01,2.087638E-01,2.005185E-01,2.125373E-01,2.215153E-01,9.630373E-01,8.815132E-01,8.995842E-01,1.021027E+00,1.024756E+00,9.883064E-01
241,241,T2 = 240',1.993682E-02,1.894298E-02,1.955924E-02,1.961477E-02,2.141583E-02,2.015128E-02,1.004300E-01,9.770128E-02,9.742029E-02,9.925298E-02,1.054418E-01,1.023335E-01,1.993611E-01,1.873113E-01,1.932570E-01,1.919170E-01,2.074681E-01,2.168520E-01,9.233210E-01,8.331103E-01,8.236285E-01,9.908166E-01,1.008167E+00,9.608827E-01

==> data/fig5_dash.csv <==
iter,ground truth,rank3 (avg),rank3 (run1),rank3 (run2),rank3 (run3),rank3 (run4),rank3 (run5),rank4 (avg),rank4 (run1),rank4 (run2),rank4 (run3),rank4 (run4),rank4 (run5),rank5 (avg),rank5 (run1),rank5 (run2),rank5 (run3),rank5 (run4),rank5 (run5),rank6 (avg),rank6 (run1),rank6 (run2),rank6 (run3),rank6 (run4),rank6 (run5)
1,5.319011E+09,3.210058E+03,5.739627E+02,4.002461E+03,2.829773E+03,1.803234E+03,6.840858E+03,1.033580E+04,2.412190E+04,6.159235E+03,6.801901E+03,2.149443E+03,1.244654E+04,1.387051E+04,3.276925E+03,9.678018E+03,3.913321E+04,1.447310E+04,2.791280E+03,3.045761E+04,8.410291E+04,3.218283E+04,1.653273E+04,1.132842E+04,8.141142E+03
6,,1.759407E+09,3.025740E+09,1.352310E+09,1.347382E+09,1.681680E+09,1.389926E+09,2.241329E+09,2.943759E+09,1.872260E+09,2.649214E+09,1.986790E+09,1.754621E+09,2.637330E+09,3.361003E+09,1.893153E+09,2.915151E+09,2.210612E+09,2.806731E+09,3.103567E+09,3.348090E+09,2.392674E+09,3.304887E+09,2.675140E+09,3.797043E+09
11,,2.242500E+09,2.489469E+09,1.821209E+09,2.270280E+09,2.292603E+09,2.338938E+09,3.432285E+09,3.900057E+09,3.198220E+09,3.367609E+09,3.572753E+09,3.122785E+09,4.177668E+09,4.659248E+09,3.761350E+09,4.722370E+09,3.617038E+09,4.128333E+09,4.793679E+09,4.886979E+09,4.897346E+09,5.056243E+09,4.138458E+09,4.989368E+09
16,,1.960427E+09,1.936992E+09,2.048028E+09,1.893579E+09,2.181373E+09,1.742163E+09,3.266431E+09,3.656999E+09,3.505394E+09,3.505543E+09,3.162351E+09,2.501868E+09,4.913285E+09,5.058625E+09,4.905281E+09,5.153076E+09,4.431967E+09,5.017476E+09,5.121878E+09,5.056689E+09,5.118250E+09,5.155216E+09,5.152891E+09,5.126342E+09
21,5.319011E+09,2.000364E+09,1.686509E+09,1.978705E+09,1.996920E+09,1.961099E+09,2.378587E+09,3.586910E+09,4.037630E+09,3.520066E+09,3.448940E+09,3.926785E+09,3.001130E+09,5.105358E+09,5.136539E+09,5.152030E+09,5.116836E+09,4.978205E+09,5.143183E+09,5.138001E+09,5.150836E+09,5.162886E+09,5.144386E+09,5.122497E+09,5.109400E+09

==> data/fig5_solid.csv <==
iter,xtick,xticklabel,rank3 (avg),rank3 (run1),rank3 (run2),rank3 (run3),rank3 (run4),rank3 (run5),rank4 (avg),rank4 (run1),rank4 (run2),rank4 (run3),rank4 (run4),rank4 (run5),rank5 (avg),rank5 (run1),rank5 (run2),rank5 (run3),rank5 (run4),rank5 (run5),rank6 (avg),rank6 (run1),rank6 (run2),rank6 (run3),rank6 (run4),rank6 (run5)
21,21,T1 = 20',2.000364E+09,1.686509E+09,1.978705E+09,1.996920E+09,1.961099E+09,2.378587E+09,3.586910E+09,4.037630E+09,3.520066E+09,3.448940E+09,3.926785E+09,3.001130E+09,5.105358E+09,5.136539E+09,5.152030E+09,5.116836E+09,4.978205E+09,5.143183E+09,5.138001E+09,5.150836E+09,5.162886E+09,5.144386E+09,5.122497E+09,5.109400E+09
41,,,2.699407E+09,2.688871E+09,2.485596E+09,2.696115E+09,2.648913E+09,2.977540E+09,3.989259E+09,4.267926E+09,3.871082E+09,3.649048E+09,4.285342E+09,3.872898E+09,5.238581E+09,5.221370E+09,5.255129E+09,5.248638E+09,5.218023E+09,5.249743E+09,5.245297E+09,5.214250E+09,5.257415E+09,5.259535E+09,5.245771E+09,5.249512E+09
61,,,2.738054E+09,2.763149E+09,2.545368E+09,2.765841E+09,2.605541E+09,3.010371E+09,4.071277E+09,4.289513E+09,3.880625E+09,3.945809E+09,4.285433E+09,3.955007E+09,5.269537E+09,5.249234E+09,5.277162E+09,5.265690E+09,5.272916E+09,5.282683E+09,5.269659E+09,5.239799E+09,5.277618E+09,5.275079E+09,5.273764E+09,5.282037E+09
81,,,2.899224E+09,2.752259E+09,2.590694E+09,2.925726E+09,3.206485E+09,3.020957E+09,4.097270E+09,4.317764E+09,3.883787E+09,4.021429E+09,4.292589E+09,3.970783E+09,5.281296E+09,5.262951E+09,5.286358E+09,5.283413E+09,5.285345E+09,5.288411E+09,5.281877E+09,5.258245E+09,5.287073E+09,5.287660E+09,5.287572E+09,5.288838E+09
101,,,2.935511E+09,2.767271E+09,2.588623E+09,3.001982E+09,3.287711E+09,3.031968E+09,4.136895E+09,4.367453E+09,3.881757E+09,4.140647E+09,4.325400E+09,3.969216E+09,5.289117E+09,5.273094E+09,5.292161E+09,5.291953E+09,5.293080E+09,5.295295E+09,5.289555E+09,5.272315E+09,5.293191E+09,5.294163E+09,5.293590E+09,5.294516E+09
121,121,T2 = 120',2.964741E+09,2.779133E+09,2.592035E+09,3.018166E+09,3.400353E+09,3.034019E+09,4.193247E+09,4.387284E+09,3.905084E+09,4.372491E+09,4.326478E+09,3.974897E+09,5.292340E+09,5.281657E+09,5.292835E+09,5.295912E+09,5.295893E+09,5.295401E+09,5.292839E+09,5.282052E+09,5.293294E+09,5.297814E+09,5.296177E+09,5.294857E+09

==> data/fig8_alg2_new.csv <==
0,0
0.0001006036,0.01666667
0.0001006036,0.03333333
0.0001006036,0.05
0.0001006036,0.06666667
0.0001006036,0.08333333
0.0003018109,0.1
0.0003018109,0.1166667
0.0003018109,0.1333333
0.0003018109,0.15
0.0004024145,0.1666667
0.0004024145,0.1833333
0.0004024145,0.2
0.0004024145,0.2166667
0.0004024145,0.2333333
0.0005030181,0.25
0.0005030181,0.2666667
0.0006036217,0.2833333
0.0007042254,0.3
0.000804829,0.3166667
0.0009054326,0.3333333
0.001006036,0.35
0.001006036,0.3666667
0.001207243,0.3833333
0.001307847,0.4
0.001609658,0.4166667
0.001609658,0.4333333
0.002012072,0.45
0.002012072,0.4666667
0.002012072,0.4833333
0.002012072,0.5
0.002012072,0.5166667
0.00221328,0.5333333
0.002313883,0.55
0.002313883,0.5666667
0.002615694,0.5833333
0.002716298,0.6
0.002917505,0.6166667
0.002917505,0.6333333
0.002917505,0.65
0.003420523,0.6833333
0.003722334,0.7
0.004527163,0.7166667
0.004527163,0.7333333
0.004929577,0.75
0.00583501,0.7666667
0.00583501,0.7833333
0.006036217,0.8
0.006740443,0.8166667
0.006841046,0.8333333
0.007444668,0.85
0.009959759,0.8666667
0.01297787,0.8833333
0.01297787,0.9166667
0.01478873,0.9333333
0.01559356,0.95
0.01730382,0.9666667
0.02313883,0.9833333
0.08943662,1
1,1


==> data/fig8_alg3_new.csv <==
0,0
0.0001006036,0.01666667
0.0001006036,0.03333333
0.0001006036,0.05
0.0001006036,0.06666667
0.0002012072,0.08333333
0.0002012072,0.1
0.0002012072,0.1166667
0.0002012072,0.1333333
0.0002012072,0.15
0.0002012072,0.1666667
0.0002012072,0.1833333
0.0002012072,0.2
0.0004024145,0.2166667
0.0004024145,0.2333333
0.0004024145,0.25
0.0004024145,0.2666667
0.0005030181,0.2833333
0.0005030181,0.3
0.0005030181,0.3166667
0.0005030181,0.3333333
0.0005030181,0.35
0.0007042254,0.3666667
0.0007042254,0.3833333
0.0007042254,0.4
0.0007042254,0.4166667
0.000804829,0.4333333
0.001006036,0.45
0.001006036,0.4666667
0.001006036,0.4833333
0.001307847,0.5
0.001307847,0.5166667
0.001307847,0.5333333
0.001307847,0.55
0.002012072,0.5666667
0.002012072,0.5833333
0.002313883,0.6
0.002414487,0.6166667
0.002515091,0.6333333
0.003018109,0.65
0.003420523,0.6666667
0.003521127,0.6833333
0.003521127,0.7
0.004024145,0.7166667
0.004024145,0.7333333
0.005331992,0.75
0.005533199,0.7666667
0.006740443,0.7833333
0.007042254,0.8
0.007344064,0.8333333
0.009356137,0.8666667
0.01297787,0.8833333
0.01348089,0.9
0.01961771,0.9166667
0.02384306,0.9333333
0.04245473,0.95
0.07042254,0.9666667
0.09356137,0.9833333
0.2126761,1
1,1


==> data/fig8_pca_new.csv <==
0,0
0.0002012072,0.01666667
0.0003018109,0.03333333
0.0004024145,0.05
0.0005030181,0.06666667
0.0006036217,0.08333333
0.0006036217,0.1
0.0007042254,0.1166667
0.001006036,0.1333333
0.00110664,0.15
0.00110664,0.1666667
0.001710262,0.1833333
0.001810865,0.2
0.001810865,0.2166667
0.002012072,0.2333333
0.002112676,0.25
0.003018109,0.2666667
0.00331992,0.2833333
0.004225352,0.3
0.005633803,0.3166667
0.005633803,0.3333333
0.006841046,0.35
0.007243461,0.3666667
0.007444668,0.3833333
0.00945674,0.4
0.00945674,0.4166667
0.01428571,0.4333333
0.01559356,0.45
0.01649899,0.4666667
0.01690141,0.4833333
0.02263581,0.5
0.0250503,0.5166667
0.02686117,0.5333333
0.02756539,0.55
0.02907445,0.5666667
0.0334004,0.5833333
0.03370221,0.6
0.03470825,0.6166667
0.04014085,0.6333333
0.04185111,0.65
0.04325956,0.6666667
0.04597586,0.7
0.06317907,0.7166667
0.06458753,0.7333333
0.07897384,0.75
0.1014085,0.7666667
0.1296781,0.7833333
0.1344064,0.8
0.1740443,0.8166667
0.3145875,0.8333333
0.3248491,0.85
0.4099598,0.8666667
0.4211268,0.9
0.4229376,0.9166667
0.4255533,0.9333333
0.522837,0.95
0.5285714,0.9666667
0.7532193,0.9833333
0.7586519,1
1,1


==> data/fig9_EqWght.csv <==
time,return rate (%)
0,0.000000E+00
1,9.566667E-02
2,2.624928E-01
3,1.979906E-01
4,3.065384E-01
5,1.841644E-01
6,2.990423E-01
7,4.949597E-01
8,4.788805E-01
9,5.857231E-01
10,2.380318E-01
11,2.988428E-01
12,3.523355E-01
13,3.586912E-01
14,1.920958E-01
15,5.006874E-01
16,7.030288E-01
17,9.302820E-01
18,8.677052E-01
19,5.321520E-01
20,3.860452E-01
21,5.389666E-01
22,5.423179E-01
23,7.658570E-01
24,7.184971E-01
25,7.107753E-01
26,6.778765E-01
27,8.258730E-01
28,1.098103E+00
29,1.208974E+00
30,1.266325E+00
31,1.604555E+00
32,1.451809E+00
33,1.459587E+00
34,1.652699E+00
35,1.605939E+00
36,1.530073E+00
37,1.359841E+00
38,1.446335E+00
39,1.438557E+00
40,1.800354E+00
41,1.661567E+00
42,1.656484E+00
43,1.452493E+00
44,1.401090E+00
45,1.328420E+00
46,1.122047E+00
47,1.243394E+00
48,1.287266E+00
49,1.144113E+00
50,1.380790E+00
51,1.502785E+00
52,1.451357E+00
53,1.425994E+00
54,1.194405E+00
55,1.020013E+00
56,1.157737E+00
57,1.212363E+00
58,1.099679E+00
59,1.213248E+00
60,1.383286E+00
61,1.402887E+00
62,1.417760E+00
63,1.317018E+00
64,1.279868E+00
65,1.373383E+00
66,1.408526E+00
67,1.454160E+00
68,1.430826E+00
69,1.367938E+00
70,1.298670E+00
71,1.204125E+00
72,1.290486E+00
73,1.231062E+00
74,1.183146E+00
75,1.332560E+00
76,1.326480E+00
77,1.523053E+00
78,1.687182E+00
79,1.765142E+00
80,1.718330E+00
81,1.737996E+00
82,1.696283E+00
83,1.824421E+00
84,1.650640E+00
85,1.661144E+00
86,1.806181E+00
87,1.775978E+00
88,1.792262E+00
89,1.830604E+00
90,1.789193E+00
91,1.781389E+00
92,1.948311E+00
93,1.951029E+00
94,1.582306E+00
95,1.433319E+00
96,1.689945E+00
97,1.715368E+00
98,1.735372E+00
99,1.817777E+00
100,1.881244E+00
101,1.816379E+00
102,1.693182E+00
103,1.747757E+00
104,1.936330E+00
105,2.212237E+00
106,2.123994E+00
107,2.071570E+00
108,1.995697E+00
109,1.972238E+00
110,1.996711E+00
111,1.784558E+00
112,1.926378E+00
113,1.987194E+00
114,1.733926E+00
115,1.900770E+00
116,1.973119E+00
117,1.965981E+00
118,1.953065E+00
119,2.023413E+00
120,2.114894E+00
121,2.223476E+00
122,2.003014E+00
123,2.175739E+00
124,2.080716E+00
125,1.962983E+00
126,1.940211E+00
127,1.944968E+00
128,1.870548E+00
129,1.910617E+00
130,2.057708E+00
131,2.148540E+00
132,2.327300E+00
133,2.379487E+00
134,2.517016E+00
135,2.579894E+00
136,2.506378E+00
137,2.634511E+00
138,2.755620E+00
139,2.672388E+00
140,2.630976E+00
141,2.808528E+00
142,2.920247E+00
143,2.780961E+00
144,2.713468E+00
145,2.754211E+00
146,2.815179E+00
147,2.847394E+00
148,2.596447E+00
149,2.610126E+00
150,2.653564E+00
151,2.587182E+00
152,2.343024E+00
153,2.016209E+00
154,1.955679E+00
155,2.185419E+00
156,2.128196E+00
157,2.335175E+00
158,2.080361E+00
159,2.072194E+00
160,2.042593E+00
161,2.273890E+00
162,2.414346E+00
163,2.362798E+00
164,2.557969E+00
165,2.551816E+00
166,2.529938E+00
167,2.660835E+00
168,2.979768E+00
169,3.107463E+00
170,3.044911E+00
171,3.023271E+00
172,3.185018E+00
173,3.119323E+00
174,3.192538E+00
175,3.296075E+00
176,3.194844E+00
177,3.230619E+00
178,3.264341E+00
179,3.345231E+00
180,3.401726E+00
181,3.377255E+00
182,3.387592E+00
183,3.418953E+00
184,3.367933E+00
185,3.265599E+00
186,3.275581E+00
187,3.353382E+00
188,3.479129E+00
189,3.567431E+00
190,3.739353E+00
191,3.849663E+00
192,3.845855E+00
193,3.704278E+00
194,3.686994E+00
195,3.798631E+00
196,3.840150E+00
197,3.759501E+00
198,3.817606E+00
199,3.867785E+00
200,3.825891E+00
201,3.881957E+00
202,3.786040E+00
203,3.930994E+00
204,3.754311E+00
205,3.817947E+00
206,3.682638E+00
207,3.689550E+00
208,3.812250E+00
209,3.851006E+00
210,4.104403E+00
211,4.301160E+00
212,4.139145E+00
213,4.128037E+00
214,4.506022E+00
215,4.404303E+00
216,4.140856E+00
217,3.816978E+00
218,3.866118E+00
219,3.717589E+00
220,3.478347E+00
221,3.304504E+00
222,3.637833E+00
223,3.720743E+00
224,3.738722E+00
225,4.103190E+00
226,4.176757E+00
227,4.305936E+00
228,4.058731E+00
229,4.084745E+00
230,4.022641E+00
231,4.164112E+00
232,4.093975E+00
233,4.000290E+00
234,3.848450E+00
235,3.477711E+00
236,3.807115E+00
237,4.138952E+00
238,4.245521E+00
239,4.197220E+00
240,4.036409E+00
241,3.898388E+00
242,4.115189E+00
243,4.459116E+00
244,4.415940E+00
245,4.474761E+00
246,4.702864E+00
247,4.826762E+00
248,4.814183E+00
249,4.793570E+00
250,4.761084E+00
251,4.794956E+00
252,5.013279E+00
253,5.393777E+00
254,5.737361E+00
255,5.848385E+00
256,5.813455E+00
257,5.907277E+00
258,5.980706E+00
259,6.250250E+00
260,6.559438E+00
261,6.401375E+00
262,6.457768E+00
263,6.467704E+00
264,6.686317E+00
265,6.961568E+00
266,7.180839E+00
267,7.309814E+00
268,7.224681E+00
269,7.579952E+00
270,7.395273E+00
271,6.875480E+00
272,6.926780E+00
273,7.002342E+00
274,6.346061E+00
275,5.706921E+00
276,5.316158E+00
277,5.278595E+00
278,4.644116E+00
279,4.292512E+00
280,4.691257E+00
281,4.833637E+00
282,5.332645E+00
283,5.622661E+00
284,5.748000E+00
285,5.568581E+00
286,5.682243E+00
287,5.439174E+00
288,5.489785E+00
289,5.603362E+00
290,4.839498E+00
291,4.435516E+00
292,4.110025E+00
293,4.172144E+00
294,4.390559E+00
295,4.609083E+00
296,4.524001E+00
297,4.486024E+00
298,4.816896E+00
299,4.940231E+00
300,4.816401E+00
301,4.620395E+00
302,4.514728E+00
303,4.547476E+00
304,4.264152E+00
305,4.385099E+00
306,4.588650E+00
307,4.126019E+00
308,3.807046E+00
309,4.055837E+00
310,3.836626E+00
311,3.313982E+00
312,3.460344E+00
313,3.266528E+00
314,3.436229E+00
315,3.428989E+00
316,3.538623E+00
317,3.147247E+00
318,3.211542E+00
319,3.706614E+00
320,3.752936E+00
321,3.841126E+00
322,3.790590E+00
323,3.985716E+00
324,4.250533E+00
325,4.479885E+00
326,4.239581E+00
327,4.057162E+00
328,3.748112E+00
329,3.586265E+00
330,3.552081E+00
331,3.480630E+00
332,3.428200E+00
333,3.390966E+00
334,3.342717E+00
335,3.477751E+00
336,3.218367E+00
337,3.347046E+00
338,3.624016E+00
339,3.507957E+00
340,3.769487E+00
341,3.833824E+00
342,3.935235E+00
343,4.041942E+00
344,4.089108E+00
345,4.241078E+00
346,4.361650E+00
347,4.320601E+00
348,4.398146E+00
349,4.312192E+00
350,3.974220E+00
351,3.822765E+00
352,3.663570E+00
353,3.231638E+00
354,3.497632E+00
355,3.560765E+00
356,3.549373E+00
357,3.516238E+00
358,3.717749E+00
359,3.813170E+00
360,3.943628E+00
361,3.834834E+00
362,3.957359E+00
363,4.005872E+00
364,3.986805E+00
365,3.997897E+00
366,3.728195E+00
367,3.719206E+00
368,3.470971E+00
369,3.585824E+00
370,3.298546E+00
371,3.446607E+00
372,3.080061E+00
373,3.094149E+00
374,3.154974E+00
375,3.039441E+00
376,3.234185E+00
377,3.379057E+00
378,3.436949E+00
379,3.464877E+00
380,3.478673E+00
381,3.714949E+00
382,3.936208E+00
383,3.630289E+00
384,3.852403E+00
385,4.015451E+00
386,3.550849E+00
387,3.642319E+00
388,3.705195E+00
389,3.811666E+00
390,3.567016E+00
391,3.479330E+00
392,3.401720E+00
393,3.274191E+00
394,3.318943E+00
395,3.252475E+00
396,3.039775E+00
397,2.986194E+00
398,3.034941E+00
399,2.940836E+00
400,2.991620E+00
401,3.064057E+00
402,3.139981E+00
403,3.075003E+00
404,3.080157E+00
405,2.932752E+00
406,2.629444E+00
407,2.823413E+00
408,2.633875E+00
409,2.760457E+00
410,2.843008E+00
411,2.858092E+00
412,2.880378E+00
413,2.935933E+00
414,2.995979E+00
415,2.970230E+00
416,3.152144E+00
417,3.244637E+00
418,3.411549E+00
419,3.394659E+00
420,3.347097E+00
421,3.225837E+00
422,2.896202E+00
423,2.483931E+00
424,2.464118E+00
425,2.454896E+00
426,2.639656E+00
427,2.561992E+00
428,2.497036E+00
429,2.666498E+00
430,2.586761E+00
431,2.770049E+00
432,2.662825E+00
433,2.730241E+00
434,2.707983E+00
435,2.692919E+00
436,2.659030E+00
437,2.489643E+00
438,2.446597E+00
439,2.531286E+00
440,2.588020E+00
441,2.387632E+00
442,2.669539E+00
443,2.297875E+00
444,1.957564E+00
445,1.697233E+00
446,1.452142E+00
447,8.667633E-01
448,1.929733E-01
449,1.936413E-01
450,1.882976E-01
451,4.724984E-01
452,5.344565E-01
453,2.894875E-01
454,2.393428E-01
455,4.821977E-02
456,-2.329157E-01
457,-7.656720E-01
458,-5.549644E-01
459,-8.672218E-01
460,-1.141159E+00
461,-9.846322E-01
462,-4.588606E-01
463,-2.514833E-01
464,-2.554732E-01
465,-2.980309E-01
466,-2.465182E-01
467,-4.601367E-02
468,-1.682907E-01
469,-4.674531E-01
470,-8.556300E-01
471,-1.024836E+00
472,-1.144266E+00
473,-1.172605E+00
474,-1.321834E+00
475,-1.488929E+00
476,-1.696788E+00
477,-1.441855E+00
478,-1.339026E+00
479,-1.364349E+00
480,-1.481068E+00
481,-1.345112E+00
482,-1.250403E+00
483,-1.113799E+00
484,-8.962496E-01
485,-1.370957E+00
486,-1.643830E+00
487,-1.895294E+00
488,-2.083328E+00
489,-2.109439E+00
490,-2.021338E+00
491,-2.246362E+00
492,-2.351936E+00
493,-2.621119E+00
494,-2.627611E+00
495,-2.773345E+00
496,-3.187855E+00
497,-3.431499E+00
498,-3.766913E+00
499,-3.410530E+00
500,-3.257919E+00
501,-3.115708E+00
502,-2.834743E+00
503,-2.602518E+00
504,-2.650568E+00
505,-2.392916E+00
506,-2.204209E+00
507,-2.037305E+00
508,-2.023263E+00
509,-1.843313E+00
510,-1.727815E+00
511,-1.772037E+00
512,-1.609306E+00
513,-1.563063E+00
514,-1.596531E+00
515,-1.578819E+00
516,-1.697580E+00
517,-1.689716E+00
518,-1.573710E+00
519,-1.572070E+00
520,-1.559602E+00
521,-1.556649E+00
522,-1.469362E+00
523,-1.180339E+00
524,-1.317040E+00
525,-1.284474E+00
526,-1.031433E+00
527,-1.044959E+00
528,-1.115547E+00
529,-1.109614E+00
530,-1.159719E+00
531,-1.018047E+00
532,-1.106141E+00
533,-1.035597E+00
534,-9.455395E-01
535,-8.260138E-01
536,-8.240303E-01
537,-8.475019E-01
538,-7.870189E-01
539,-7.655228E-01
540,-7.436912E-01
541,-8.611445E-01
542,-1.059753E+00
543,-9.120019E-01
544,-9.833452E-01
545,-1.003149E+00
546,-9.572800E-01
547,-9.817106E-01
548,-1.100533E+00
549,-9.521833E-01
550,-9.488817E-01
551,-8.597357E-01
552,-8.901387E-01
553,-8.640398E-01
554,-9.397136E-01
555,-8.862210E-01
556,-9.536184E-01
557,-9.757388E-01
558,-1.005776E+00
559,-1.051313E+00
560,-1.049334E+00
561,-1.042408E+00
562,-1.084630E+00
563,-1.248170E+00
564,-1.074696E+00
565,-1.103054E+00
566,-1.221401E+00
567,-1.175634E+00
568,-1.161469E+00
569,-1.156527E+00
570,-1.250428E+00
571,-1.211587E+00
572,-1.205001E+00
573,-1.205989E+00
574,-1.167788E+00
575,-1.126608E+00
576,-1.216583E+00
577,-1.147106E+00
578,-1.042980E+00
579,-9.664537E-01
580,-9.572106E-01
581,-9.027370E-01
582,-7.653222E-01
583,-7.464676E-01
584,-7.444825E-01
585,-7.368729E-01
586,-7.838575E-01
587,-7.322651E-01
588,-7.620454E-01
589,-1.010140E+00
590,-1.111770E+00
591,-1.301306E+00
592,-1.265116E+00
593,-1.549143E+00
594,-1.587867E+00
595,-1.440249E+00
596,-1.224403E+00
597,-1.247780E+00
598,-1.437385E+00
599,-1.367734E+00
600,-1.347021E+00
601,-1.370369E+00
602,-1.318424E+00
603,-1.295069E+00
604,-1.355608E+00
605,-1.403286E+00
606,-1.464416E+00
607,-1.407923E+00
608,-1.341866E+00
609,-1.192234E+00
610,-1.168850E+00
611,-1.157649E+00
612,-8.591451E-01
613,-7.183651E-01
614,-6.362922E-01
615,-6.088016E-01
616,-5.620878E-01
617,-6.210876E-01
618,-3.597210E-01
619,-2.149105E-01
620,-2.964286E-02
621,-1.309462E-01
622,-1.812136E-01
623,-2.234702E-01
624,-2.993004E-01
625,-2.122284E-01
626,-8.117381E-02
627,2.179165E-01
628,3.037699E-01
629,4.518851E-01
630,4.595864E-01
631,2.626857E-01
632,2.078754E-01
633,2.606515E-01
634,2.823747E-01
635,3.208162E-01
636,4.171242E-01
637,4.817259E-01
638,4.103839E-01
639,4.314701E-01
640,4.170749E-01
641,3.956526E-01
642,5.020720E-01
643,6.126243E-01
644,6.233563E-01
645,6.374435E-01
646,6.834013E-01
647,6.518538E-01
648,5.901207E-01
649,5.783852E-01
650,5.512290E-01
651,2.217562E-01
652,4.937474E-02
653,1.330827E-01
654,4.221336E-01
655,3.672361E-01
656,2.862732E-01
657,3.320706E-01
658,2.588282E-01
659,2.227350E-01
660,4.188375E-01
661,4.884612E-01
662,5.279867E-01
663,5.531187E-01
664,6.271928E-01
665,4.450576E-01
666,4.782045E-01
667,5.147116E-01
668,6.055098E-01
669,6.460874E-01
670,7.943726E-01
671,9.643791E-01
672,9.923126E-01
673,1.030353E+00
674,1.003748E+00
675,9.088049E-01
676,7.254872E-01
677,7.822292E-01
678,8.329563E-01
679,8.527868E-01
680,7.529425E-01
681,7.358145E-01
682,8.358788E-01
683,1.040912E+00
684,1.080991E+00
685,1.076274E+00
686,1.055385E+00
687,1.007889E+00
688,1.030447E+00
689,1.048296E+00
690,1.057727E+00
691,1.034147E+00
692,8.354467E-01
693,8.011627E-01
694,9.490044E-01
695,1.001498E+00
696,8.937629E-01
697,9.166322E-01
698,8.601189E-01
699,9.848492E-01
700,9.383962E-01
701,1.021839E+00
702,1.042043E+00
703,9.773761E-01
704,9.642490E-01
705,9.655952E-01
706,9.719897E-01
707,1.050411E+00
708,1.107673E+00
709,1.164967E+00
710,1.154851E+00
711,1.162943E+00
712,1.131246E+00
713,1.183834E+00
714,1.225657E+00
715,1.394366E+00
716,1.365976E+00
717,1.406860E+00
718,1.466352E+00
719,1.417648E+00
720,1.385194E+00
721,1.368973E+00
722,1.328087E+00
723,1.400706E+00
724,1.561257E+00
725,1.607975E+00
726,1.593411E+00
727,1.550742E+00
728,1.470517E+00
729,1.547634E+00
730,1.759192E+00
731,2.004432E+00
732,2.120717E+00
733,2.026085E+00
734,1.806049E+00
735,1.677773E+00
736,1.859098E+00
737,1.932776E+00
738,2.043543E+00
739,2.116675E+00
740,2.066637E+00
741,2.174828E+00
742,2.286880E+00
743,2.511570E+00
744,2.732653E+00
745,2.644988E+00
746,2.619327E+00
747,2.700396E+00
748,2.760305E+00
749,2.826756E+00
750,2.834982E+00
751,2.838410E+00
752,2.976899E+00
753,2.920949E+00
754,2.850962E+00

==> data/fig9_LowRank.csv <==
time,return rate (%),xtick,xticklabel
0,0.000000E+00,0,01/03/17'
1,3.023190E-02,250,01/02/18'
2,9.772678E-02,502,01/02/19'
3,8.699183E-02,754,01/02/20'
4,7.372376E-03,,
5,-3.958462E-02,,
6,1.382906E-01,,
7,3.084136E-01,,
8,2.728529E-01,,
9,3.469269E-01,,
10,6.314357E-02,,
11,1.161798E-01,,
12,1.975741E-01,,
13,1.290617E-01,,
14,1.214152E-01,,
15,3.956243E-01,,
16,4.144110E-01,,
17,5.074464E-01,,
18,5.191492E-01,,
19,4.353577E-01,,
20,2.751515E-01,,
21,3.116150E-01,,
22,2.918964E-01,,
23,3.586052E-01,,
24,3.246660E-01,,
25,3.830982E-01,,
26,3.356693E-01,,
27,3.645196E-01,,
28,4.008276E-01,,
29,5.306519E-01,,
30,4.752597E-01,,
31,6.498681E-01,,
32,5.855344E-01,,
33,6.156881E-01,,
34,7.096014E-01,,
35,6.373447E-01,,
36,6.597623E-01,,
37,5.309423E-01,,
38,6.131426E-01,,
39,6.244784E-01,,
40,8.640274E-01,,
41,8.487815E-01,,
42,7.237100E-01,,
43,6.440996E-01,,
44,6.668348E-01,,
45,7.070236E-01,,
46,5.219810E-01,,
47,5.580236E-01,,
48,6.235683E-01,,
49,5.794130E-01,,
50,6.484840E-01,,
51,7.428361E-01,,
52,6.276416E-01,,
53,7.124636E-01,,
54,8.017014E-01,,
55,5.931712E-01,,
56,7.077492E-01,,
57,7.160923E-01,,
58,6.405843E-01,,
59,7.225559E-01,,
60,7.419713E-01,,
61,7.995069E-01,,
62,7.319236E-01,,
63,6.782170E-01,,
64,6.455874E-01,,
65,7.603559E-01,,
66,7.364727E-01,,
67,8.231261E-01,,
68,8.366125E-01,,
69,8.436156E-01,,
70,8.085048E-01,,
71,8.079529E-01,,
72,7.809649E-01,,
73,8.517752E-01,,
74,8.341208E-01,,
75,9.108189E-01,,
76,8.980192E-01,,
77,9.669922E-01,,
78,1.006499E+00,,
79,1.010712E+00,,
80,9.573046E-01,,
81,1.031780E+00,,
82,1.023673E+00,,
83,1.092225E+00,,
84,1.030922E+00,,
85,1.050016E+00,,
86,1.049614E+00,,
87,1.104581E+00,,
88,1.197427E+00,,
89,1.223233E+00,,
90,1.194312E+00,,
91,1.159565E+00,,
92,1.183342E+00,,
93,1.171412E+00,,
94,1.054381E+00,,
95,9.757815E-01,,
96,1.096465E+00,,
97,1.102228E+00,,
98,1.140383E+00,,
99,1.206356E+00,,
100,1.291136E+00,,
101,1.287518E+00,,
102,1.332179E+00,,
103,1.337835E+00,,
104,1.409323E+00,,
105,1.512689E+00,,
106,1.508798E+00,,
107,1.479682E+00,,
108,1.472559E+00,,
109,1.416185E+00,,
110,1.410006E+00,,
111,1.338226E+00,,
112,1.409739E+00,,
113,1.486038E+00,,
114,1.379332E+00,,
115,1.398538E+00,,
116,1.411363E+00,,
117,1.515261E+00,,
118,1.479093E+00,,
119,1.412741E+00,,
120,1.419092E+00,,
121,1.506397E+00,,
122,1.476957E+00,,
123,1.474773E+00,,
124,1.522904E+00,,
125,1.456486E+00,,
126,1.497897E+00,,
127,1.546755E+00,,
128,1.544262E+00,,
129,1.598724E+00,,
130,1.695679E+00,,
131,1.810396E+00,,
132,1.879124E+00,,
133,1.916782E+00,,
134,1.962508E+00,,
135,2.014391E+00,,
136,1.986616E+00,,
137,2.022941E+00,,
138,2.132594E+00,,
139,1.970575E+00,,
140,1.905930E+00,,
141,2.019645E+00,,
142,2.145492E+00,,
143,2.067899E+00,,
144,2.011343E+00,,
145,2.059952E+00,,
146,2.108772E+00,,
147,2.212881E+00,,
148,2.052987E+00,,
149,2.111859E+00,,
150,2.208012E+00,,
151,2.284259E+00,,
152,2.193104E+00,,
153,2.090088E+00,,
154,1.981458E+00,,
155,2.131387E+00,,
156,2.120013E+00,,
157,2.272845E+00,,
158,2.177873E+00,,
159,2.115002E+00,,
160,2.143196E+00,,
161,2.296582E+00,,
162,2.354703E+00,,
163,2.279717E+00,,
164,2.424775E+00,,
165,2.380820E+00,,
166,2.374755E+00,,
167,2.487136E+00,,
168,2.591121E+00,,
169,2.608182E+00,,
170,2.597989E+00,,
171,2.598144E+00,,
172,2.690187E+00,,
173,2.674055E+00,,
174,2.749494E+00,,
175,2.875260E+00,,
176,2.776221E+00,,
177,2.851591E+00,,
178,2.791803E+00,,
179,2.907826E+00,,
180,2.950961E+00,,
181,2.852071E+00,,
182,2.971130E+00,,
183,2.999747E+00,,
184,2.907494E+00,,
185,2.896499E+00,,
186,2.822291E+00,,
187,2.971521E+00,,
188,3.123871E+00,,
189,3.164190E+00,,
190,3.232883E+00,,
191,3.287051E+00,,
192,3.268958E+00,,
193,3.221814E+00,,
194,3.173341E+00,,
195,3.238468E+00,,
196,3.231736E+00,,
197,3.237923E+00,,
198,3.230308E+00,,
199,3.238777E+00,,
200,3.342033E+00,,
201,3.409340E+00,,
202,3.365578E+00,,
203,3.449708E+00,,
204,3.426513E+00,,
205,3.434413E+00,,
206,3.368931E+00,,
207,3.436738E+00,,
208,3.525638E+00,,
209,3.543399E+00,,
210,3.687350E+00,,
211,3.829909E+00,,
212,3.873926E+00,,
213,3.764403E+00,,
214,3.901755E+00,,
215,3.870574E+00,,
216,3.709799E+00,,
217,3.478638E+00,,
218,3.443518E+00,,
219,3.342924E+00,,
220,3.290583E+00,,
221,3.162089E+00,,
222,3.351233E+00,,
223,3.333187E+00,,
224,3.367922E+00,,
225,3.480034E+00,,
226,3.536924E+00,,
227,3.582343E+00,,
228,3.408602E+00,,
229,3.356664E+00,,
230,3.289328E+00,,
231,3.287405E+00,,
232,3.258419E+00,,
233,3.243448E+00,,
234,3.257363E+00,,
235,3.151392E+00,,
236,3.214899E+00,,
237,3.382285E+00,,
238,3.318811E+00,,
239,3.410172E+00,,
240,3.359031E+00,,
241,3.241261E+00,,
242,3.195446E+00,,
243,3.377287E+00,,
244,3.445163E+00,,
245,3.461654E+00,,
246,3.571991E+00,,
247,3.603259E+00,,
248,3.625963E+00,,
249,3.651264E+00,,
250,3.642644E+00,,
251,3.689979E+00,,
252,3.701897E+00,,
253,3.885071E+00,,
254,4.056702E+00,,
255,4.054779E+00,,
256,4.033089E+00,,
257,4.032530E+00,,
258,4.084669E+00,,
259,4.202243E+00,,
260,4.296006E+00,,
261,4.313797E+00,,
262,4.330812E+00,,
263,4.336774E+00,,
264,4.489151E+00,,
265,4.535599E+00,,
266,4.570113E+00,,
267,4.663360E+00,,
268,4.617993E+00,,
269,4.765887E+00,,
270,4.758997E+00,,
271,4.548617E+00,,
272,4.675506E+00,,
273,4.781769E+00,,
274,4.584995E+00,,
275,4.376641E+00,,
276,4.294369E+00,,
277,4.433415E+00,,
278,4.137086E+00,,
279,4.039288E+00,,
280,4.263838E+00,,
281,4.376647E+00,,
282,4.430703E+00,,
283,4.550639E+00,,
284,4.707481E+00,,
285,4.499798E+00,,
286,4.622183E+00,,
287,4.597028E+00,,
288,4.550993E+00,,
289,4.763258E+00,,
290,4.292103E+00,,
291,4.193202E+00,,
292,4.068602E+00,,
293,3.959313E+00,,
294,4.050027E+00,,
295,4.123367E+00,,
296,4.072324E+00,,
297,4.007240E+00,,
298,4.139396E+00,,
299,4.101652E+00,,
300,4.194076E+00,,
301,4.135140E+00,,
302,4.254032E+00,,
303,4.239576E+00,,
304,4.266781E+00,,
305,4.413150E+00,,
306,4.461625E+00,,
307,4.371468E+00,,
308,4.246913E+00,,
309,4.327055E+00,,
310,4.310313E+00,,
311,4.074059E+00,,
312,4.023611E+00,,
313,3.896304E+00,,
314,4.001575E+00,,
315,3.998746E+00,,
316,4.051874E+00,,
317,3.911676E+00,,
318,3.995043E+00,,
319,4.251349E+00,,
320,4.291269E+00,,
321,4.309722E+00,,
322,4.298243E+00,,
323,4.363774E+00,,
324,4.635851E+00,,
325,4.714648E+00,,
326,4.586397E+00,,
327,4.484079E+00,,
328,3.909307E+00,,
329,3.870085E+00,,
330,3.942715E+00,,
331,3.811711E+00,,
332,3.955649E+00,,
333,4.127277E+00,,
334,4.108670E+00,,
335,4.229177E+00,,
336,4.084992E+00,,
337,4.099462E+00,,
338,4.237862E+00,,
339,4.337514E+00,,
340,4.369898E+00,,
341,4.452058E+00,,
342,4.498793E+00,,
343,4.590431E+00,,
344,4.689610E+00,,
345,4.739502E+00,,
346,4.769332E+00,,
347,4.802180E+00,,
348,4.839754E+00,,
349,4.567503E+00,,
350,4.444153E+00,,
351,4.457496E+00,,
352,4.430108E+00,,
353,4.379490E+00,,
354,4.425652E+00,,
355,4.551344E+00,,
356,4.516036E+00,,
357,4.532679E+00,,
358,4.704178E+00,,
359,4.694983E+00,,
360,4.809300E+00,,
361,4.764133E+00,,
362,4.783992E+00,,
363,4.876759E+00,,
364,4.850656E+00,,
365,4.904367E+00,,
366,4.842124E+00,,
367,4.854246E+00,,
368,4.737990E+00,,
369,4.802028E+00,,
370,4.766219E+00,,
371,4.752063E+00,,
372,4.642614E+00,,
373,4.644068E+00,,
374,4.789516E+00,,
375,4.754591E+00,,
376,4.789879E+00,,
377,4.775450E+00,,
378,4.851730E+00,,
379,4.742321E+00,,
380,4.672639E+00,,
381,4.713279E+00,,
382,4.890219E+00,,
383,4.838165E+00,,
384,4.862133E+00,,
385,4.928152E+00,,
386,4.890852E+00,,
387,4.970787E+00,,
388,4.888050E+00,,
389,5.120391E+00,,
390,5.040990E+00,,
391,4.978557E+00,,
392,4.891819E+00,,
393,4.827334E+00,,
394,4.849178E+00,,
395,4.945904E+00,,
396,4.890865E+00,,
397,4.714464E+00,,
398,4.747774E+00,,
399,4.628675E+00,,
400,4.736838E+00,,
401,4.808250E+00,,
402,4.912446E+00,,
403,4.927929E+00,,
404,4.923370E+00,,
405,4.965705E+00,,
406,4.878049E+00,,
407,4.923252E+00,,
408,5.026738E+00,,
409,5.005330E+00,,
410,5.035204E+00,,
411,5.002726E+00,,
412,4.872781E+00,,
413,4.952370E+00,,
414,5.035701E+00,,
415,4.903827E+00,,
416,4.898260E+00,,
417,4.952770E+00,,
418,5.072315E+00,,
419,5.097300E+00,,
420,5.152526E+00,,
421,5.074317E+00,,
422,4.968791E+00,,
423,4.946033E+00,,
424,4.882469E+00,,
425,4.872216E+00,,
426,5.033731E+00,,
427,4.983312E+00,,
428,4.919093E+00,,
429,4.954050E+00,,
430,4.929917E+00,,
431,4.828797E+00,,
432,4.705529E+00,,
433,4.683125E+00,,
434,4.663000E+00,,
435,4.667643E+00,,
436,4.656386E+00,,
437,4.695920E+00,,
438,4.682969E+00,,
439,4.870370E+00,,
440,4.850047E+00,,
441,4.846804E+00,,
442,4.840221E+00,,
443,4.838252E+00,,
444,4.830276E+00,,
445,4.765497E+00,,
446,4.871292E+00,,
447,4.796435E+00,,
448,4.534657E+00,,
449,4.493236E+00,,
450,4.519608E+00,,
451,4.484465E+00,,
452,4.573257E+00,,
453,4.511912E+00,,
454,4.554388E+00,,
455,4.420405E+00,,
456,4.435511E+00,,
457,4.424238E+00,,
458,4.266755E+00,,
459,4.202378E+00,,
460,4.254390E+00,,
461,4.175125E+00,,
462,4.398508E+00,,
463,4.149217E+00,,
464,4.237182E+00,,
465,4.234978E+00,,
466,4.223377E+00,,
467,4.352929E+00,,
468,4.512300E+00,,
469,4.478392E+00,,
470,4.534392E+00,,
471,4.416193E+00,,
472,4.281359E+00,,
473,4.098223E+00,,
474,4.042442E+00,,
475,3.930733E+00,,
476,3.763519E+00,,
477,3.739030E+00,,
478,3.795486E+00,,
479,3.681676E+00,,
480,3.767574E+00,,
481,3.643884E+00,,
482,3.802180E+00,,
483,3.924875E+00,,
484,3.995319E+00,,
485,4.064930E+00,,
486,3.871739E+00,,
487,3.864507E+00,,
488,3.753434E+00,,
489,3.741948E+00,,
490,3.676748E+00,,
491,3.729251E+00,,
492,3.595238E+00,,
493,3.516305E+00,,
494,3.183168E+00,,
495,3.191177E+00,,
496,2.866170E+00,,
497,2.704722E+00,,
498,2.404183E+00,,
499,2.465943E+00,,
500,2.584624E+00,,
501,2.670861E+00,,
502,2.832950E+00,,
503,2.797098E+00,,
504,2.932067E+00,,
505,2.942384E+00,,
506,3.034748E+00,,
507,3.240602E+00,,
508,3.219545E+00,,
509,3.188013E+00,,
510,3.333736E+00,,
511,3.442529E+00,,
512,3.641875E+00,,
513,3.729872E+00,,
514,3.775210E+00,,
515,3.798561E+00,,
516,3.797344E+00,,
517,3.874736E+00,,
518,3.823544E+00,,
519,3.699855E+00,,
520,3.822704E+00,,
521,3.826108E+00,,
522,3.815003E+00,,
523,4.163509E+00,,
524,3.890196E+00,,
525,3.944850E+00,,
526,4.174834E+00,,
527,4.202074E+00,,
528,4.254403E+00,,
529,4.221195E+00,,
530,4.273258E+00,,
531,4.367741E+00,,
532,4.314478E+00,,
533,4.291561E+00,,
534,4.280003E+00,,
535,4.316433E+00,,
536,4.317691E+00,,
537,4.371393E+00,,
538,4.298273E+00,,
539,4.274764E+00,,
540,4.246450E+00,,
541,4.180658E+00,,
542,4.073511E+00,,
543,4.002164E+00,,
544,3.916875E+00,,
545,3.939338E+00,,
546,4.036217E+00,,
547,4.085428E+00,,
548,4.037934E+00,,
549,4.059657E+00,,
550,4.142831E+00,,
551,4.052204E+00,,
552,4.104958E+00,,
553,4.073798E+00,,
554,4.029608E+00,,
555,4.167411E+00,,
556,4.080078E+00,,
557,4.077076E+00,,
558,4.061554E+00,,
559,4.039305E+00,,
560,4.032824E+00,,
561,4.033284E+00,,
562,3.974814E+00,,
563,3.602341E+00,,
564,3.716420E+00,,
565,3.667870E+00,,
566,3.687290E+00,,
567,3.638183E+00,,
568,3.657268E+00,,
569,3.667613E+00,,
570,3.672875E+00,,
571,3.651007E+00,,
572,3.663453E+00,,
573,3.688601E+00,,
574,3.673140E+00,,
575,3.693497E+00,,
576,3.615666E+00,,
577,3.582017E+00,,
578,3.611283E+00,,
579,3.780426E+00,,
580,3.765017E+00,,
581,3.840589E+00,,
582,3.902172E+00,,
583,3.936515E+00,,
584,3.930073E+00,,
585,3.945047E+00,,
586,3.972277E+00,,
587,3.989245E+00,,
588,4.051550E+00,,
589,3.929040E+00,,
590,3.967942E+00,,
591,3.898021E+00,,
592,3.855974E+00,,
593,3.801722E+00,,
594,3.785644E+00,,
595,3.844977E+00,,
596,3.945327E+00,,
597,3.945658E+00,,
598,3.861727E+00,,
599,3.891231E+00,,
600,3.922921E+00,,
601,3.866208E+00,,
602,3.901841E+00,,
603,3.965544E+00,,
604,3.934634E+00,,
605,3.944004E+00,,
606,3.966697E+00,,
607,3.944606E+00,,
608,4.043377E+00,,
609,4.085357E+00,,
610,4.082787E+00,,
611,4.130346E+00,,
612,4.192399E+00,,
613,4.280269E+00,,
614,4.251941E+00,,
615,4.301636E+00,,
616,4.355171E+00,,
617,4.210262E+00,,
618,4.529200E+00,,
619,4.651676E+00,,
620,4.742612E+00,,
621,4.771473E+00,,
622,4.772063E+00,,
623,4.783167E+00,,
624,4.760903E+00,,
625,4.844311E+00,,
626,4.879537E+00,,
627,5.016463E+00,,
628,5.013969E+00,,
629,5.130254E+00,,
630,5.110143E+00,,
631,4.986723E+00,,
632,4.948629E+00,,
633,5.077397E+00,,
634,5.044757E+00,,
635,5.098128E+00,,
636,5.090233E+00,,
637,5.106514E+00,,
638,4.982951E+00,,
639,5.019160E+00,,
640,4.995864E+00,,
641,4.973113E+00,,
642,5.114016E+00,,
643,5.197154E+00,,
644,5.230346E+00,,
645,5.243427E+00,,
646,5.336632E+00,,
647,5.227191E+00,,
648,5.249623E+00,,
649,5.312929E+00,,
650,5.354664E+00,,
651,5.291981E+00,,
652,5.188195E+00,,
653,5.208049E+00,,
654,5.317905E+00,,
655,5.274690E+00,,
656,5.226357E+00,,
657,5.332540E+00,,
658,5.266078E+00,,
659,5.200222E+00,,
660,5.314669E+00,,
661,5.368344E+00,,
662,5.288416E+00,,
663,5.290207E+00,,
664,5.435038E+00,,
665,5.366819E+00,,
666,5.357262E+00,,
667,5.437397E+00,,
668,5.479492E+00,,
669,5.511797E+00,,
670,5.629988E+00,,
671,5.594785E+00,,
672,5.688298E+00,,
673,5.752190E+00,,
674,5.738467E+00,,
675,5.772844E+00,,
676,5.807665E+00,,
677,5.792185E+00,,
678,5.840849E+00,,
679,5.905563E+00,,
680,5.906222E+00,,
681,5.844360E+00,,
682,5.899696E+00,,
683,5.986407E+00,,
684,6.049445E+00,,
685,6.004671E+00,,
686,5.911792E+00,,
687,5.913889E+00,,
688,5.864678E+00,,
689,5.959623E+00,,
690,5.971886E+00,,
691,5.956824E+00,,
692,5.778064E+00,,
693,5.813004E+00,,
694,5.897062E+00,,
695,5.898953E+00,,
696,5.811529E+00,,
697,5.851734E+00,,
698,5.893007E+00,,
699,6.101563E+00,,
700,6.073170E+00,,
701,6.187636E+00,,
702,6.246244E+00,,
703,6.257121E+00,,
704,6.283467E+00,,
705,6.264084E+00,,
706,6.198429E+00,,
707,6.257537E+00,,
708,6.310423E+00,,
709,6.336278E+00,,
710,6.366231E+00,,
711,6.379900E+00,,
712,6.341802E+00,,
713,6.337189E+00,,
714,6.479769E+00,,
715,6.597048E+00,,
716,6.578478E+00,,
717,6.632130E+00,,
718,6.705878E+00,,
719,6.678482E+00,,
720,6.708445E+00,,
721,6.664209E+00,,
722,6.585599E+00,,
723,6.527152E+00,,
724,6.586088E+00,,
725,6.576817E+00,,
726,6.538437E+00,,
727,6.576037E+00,,
728,6.556590E+00,,
729,6.677000E+00,,
730,6.752753E+00,,
731,6.816436E+00,,
732,6.885867E+00,,
733,6.836102E+00,,
734,6.700594E+00,,
735,6.662853E+00,,
736,6.774064E+00,,
737,6.752177E+00,,
738,6.805028E+00,,
739,6.843187E+00,,
740,6.834791E+00,,
741,6.900414E+00,,
742,7.048667E+00,,
743,7.265006E+00,,
744,7.394110E+00,,
745,7.503403E+00,,
746,7.489303E+00,,
747,7.520679E+00,,
748,7.510140E+00,,
749,7.464354E+00,,
750,7.469490E+00,,
751,7.471197E+00,,
752,7.539141E+00,,
753,7.503879E+00,,
754,7.508807E+00,,

==> data/fig9_Sample.csv <==
time,return rate (%)
0,0.000000E+00
1,2.159981E-04
2,6.068089E-02
3,1.902330E-02
4,-4.478343E-02
5,-1.013675E-01
6,6.263639E-02
7,2.859071E-01
8,2.514507E-01
9,3.007277E-01
10,7.648991E-02
11,1.125643E-01
12,1.863708E-01
13,1.405040E-01
14,1.079935E-01
15,3.149491E-01
16,4.038777E-01
17,4.604404E-01
18,4.658363E-01
19,3.850191E-01
20,2.517194E-01
21,3.390406E-01
22,3.185289E-01
23,3.878169E-01
24,3.751417E-01
25,3.845630E-01
26,3.420843E-01
27,3.568230E-01
28,4.413074E-01
29,5.838548E-01
30,5.736278E-01
31,7.185296E-01
32,6.382962E-01
33,6.202265E-01
34,7.798152E-01
35,7.990194E-01
36,7.299396E-01
37,6.371804E-01
38,6.881017E-01
39,7.003478E-01
40,9.338194E-01
41,9.702621E-01
42,8.452726E-01
43,7.620036E-01
44,7.381199E-01
45,7.592340E-01
46,5.387703E-01
47,5.922469E-01
48,6.463358E-01
49,6.041386E-01
50,6.887067E-01
51,7.965182E-01
52,7.235310E-01
53,7.969017E-01
54,8.001827E-01
55,6.389590E-01
56,7.473013E-01
57,7.684234E-01
58,6.642040E-01
59,7.504113E-01
60,7.852537E-01
61,8.596561E-01
62,7.895572E-01
63,7.428957E-01
64,7.014202E-01
65,8.157160E-01
66,7.799235E-01
67,8.708398E-01
68,8.805195E-01
69,8.694924E-01
70,8.420178E-01
71,8.163917E-01
72,7.914460E-01
73,8.178093E-01
74,8.008564E-01
75,8.890063E-01
76,8.755477E-01
77,9.875201E-01
78,1.040471E+00
79,1.062796E+00
80,9.827727E-01
81,1.086213E+00
82,1.071454E+00
83,1.137516E+00
84,1.049257E+00
85,1.094360E+00
86,1.107010E+00
87,1.114846E+00
88,1.163304E+00
89,1.187036E+00
90,1.164998E+00
91,1.114728E+00
92,1.156707E+00
93,1.120351E+00
94,9.470642E-01
95,8.640678E-01
96,9.735019E-01
97,9.399155E-01
98,9.852324E-01
99,1.036044E+00
100,1.136948E+00
101,1.122016E+00
102,1.168189E+00
103,1.156937E+00
104,1.237409E+00
105,1.392038E+00
106,1.383126E+00
107,1.378049E+00
108,1.390828E+00
109,1.332923E+00
110,1.369516E+00
111,1.240117E+00
112,1.325648E+00
113,1.420514E+00
114,1.294623E+00
115,1.335515E+00
116,1.371204E+00
117,1.472587E+00
118,1.439159E+00
119,1.385081E+00
120,1.391928E+00
121,1.494471E+00
122,1.443315E+00
123,1.425967E+00
124,1.449088E+00
125,1.391419E+00
126,1.363126E+00
127,1.432243E+00
128,1.427839E+00
129,1.464844E+00
130,1.552502E+00
131,1.645707E+00
132,1.707297E+00
133,1.732848E+00
134,1.754879E+00
135,1.823749E+00
136,1.807714E+00
137,1.848486E+00
138,1.966450E+00
139,1.857606E+00
140,1.823143E+00
141,1.942746E+00
142,2.023843E+00
143,1.960535E+00
144,1.912799E+00
145,1.974824E+00
146,2.034286E+00
147,2.121018E+00
148,1.936343E+00
149,1.981415E+00
150,2.073053E+00
151,2.124149E+00
152,2.019546E+00
153,1.926068E+00
154,1.823761E+00
155,1.961517E+00
156,1.931819E+00
157,2.074724E+00
158,1.982122E+00
159,1.945167E+00
160,1.957192E+00
161,2.082092E+00
162,2.109990E+00
163,2.022893E+00
164,2.166264E+00
165,2.138127E+00
166,2.174240E+00
167,2.264087E+00
168,2.386737E+00
169,2.434365E+00
170,2.419488E+00
171,2.408744E+00
172,2.522480E+00
173,2.532735E+00
174,2.559991E+00
175,2.635171E+00
176,2.553116E+00
177,2.587837E+00
178,2.525404E+00
179,2.633940E+00
180,2.681893E+00
181,2.564068E+00
182,2.662108E+00
183,2.706111E+00
184,2.593650E+00
185,2.603173E+00
186,2.526977E+00
187,2.662765E+00
188,2.793093E+00
189,2.827127E+00
190,2.892429E+00
191,2.931638E+00
192,2.934393E+00
193,2.856069E+00
194,2.843411E+00
195,2.934393E+00
196,2.903022E+00
197,2.896494E+00
198,2.914699E+00
199,2.946388E+00
200,2.986403E+00
201,3.061698E+00
202,2.988130E+00
203,3.059513E+00
204,3.026152E+00
205,3.023901E+00
206,2.986926E+00
207,3.067425E+00
208,3.137033E+00
209,3.135413E+00
210,3.279639E+00
211,3.453898E+00
212,3.457763E+00
213,3.377604E+00
214,3.545740E+00
215,3.527320E+00
216,3.391376E+00
217,3.152798E+00
218,3.158637E+00
219,3.071643E+00
220,3.016562E+00
221,2.910099E+00
222,3.102190E+00
223,3.069303E+00
224,3.150302E+00
225,3.274484E+00
226,3.284440E+00
227,3.388386E+00
228,3.217926E+00
229,3.149827E+00
230,3.073381E+00
231,3.133331E+00
232,3.142449E+00
233,3.127506E+00
234,3.100445E+00
235,2.980286E+00
236,3.087390E+00
237,3.249160E+00
238,3.201169E+00
239,3.224717E+00
240,3.166151E+00
241,3.095214E+00
242,3.094552E+00
243,3.247717E+00
244,3.261357E+00
245,3.276469E+00
246,3.372367E+00
247,3.407560E+00
248,3.433446E+00
249,3.443384E+00
250,3.442716E+00
251,3.495673E+00
252,3.454005E+00
253,3.661424E+00
254,3.857381E+00
255,3.846188E+00
256,3.842288E+00
257,3.859996E+00
258,3.933628E+00
259,4.025645E+00
260,4.125305E+00
261,4.165186E+00
262,4.170077E+00
263,4.214557E+00
264,4.388890E+00
265,4.441142E+00
266,4.476996E+00
267,4.548376E+00
268,4.484416E+00
269,4.665416E+00
270,4.644924E+00
271,4.388820E+00
272,4.489535E+00
273,4.631619E+00
274,4.387453E+00
275,4.153009E+00
276,3.921201E+00
277,3.999023E+00
278,3.699616E+00
279,3.485110E+00
280,3.749302E+00
281,3.851863E+00
282,3.932887E+00
283,4.074252E+00
284,4.219275E+00
285,4.165593E+00
286,4.286181E+00
287,4.239686E+00
288,4.170064E+00
289,4.349480E+00
290,3.903887E+00
291,3.811382E+00
292,3.640510E+00
293,3.557035E+00
294,3.650785E+00
295,3.740906E+00
296,3.697490E+00
297,3.593330E+00
298,3.740605E+00
299,3.709068E+00
300,3.789147E+00
301,3.719467E+00
302,3.835787E+00
303,3.839329E+00
304,3.858188E+00
305,4.048595E+00
306,4.111861E+00
307,4.001152E+00
308,3.851348E+00
309,3.940435E+00
310,3.937637E+00
311,3.606966E+00
312,3.642529E+00
313,3.498518E+00
314,3.611533E+00
315,3.602718E+00
316,3.665786E+00
317,3.504390E+00
318,3.590427E+00
319,3.888617E+00
320,3.940902E+00
321,3.963283E+00
322,3.943375E+00
323,4.004323E+00
324,4.181007E+00
325,4.274710E+00
326,4.158708E+00
327,4.016081E+00
328,3.442814E+00
329,3.405951E+00
330,3.475127E+00
331,3.327315E+00
332,3.478677E+00
333,3.614726E+00
334,3.592426E+00
335,3.675235E+00
336,3.547418E+00
337,3.595425E+00
338,3.773272E+00
339,3.847636E+00
340,3.894199E+00
341,3.985609E+00
342,4.034795E+00
343,4.119516E+00
344,4.219889E+00
345,4.277662E+00
346,4.301943E+00
347,4.339822E+00
348,4.373925E+00
349,4.199659E+00
350,4.048328E+00
351,4.063934E+00
352,4.016512E+00
353,3.871615E+00
354,3.937228E+00
355,4.016018E+00
356,3.964533E+00
357,4.009293E+00
358,4.201045E+00
359,4.181456E+00
360,4.290578E+00
361,4.242938E+00
362,4.295227E+00
363,4.323639E+00
364,4.326024E+00
365,4.408337E+00
366,4.324313E+00
367,4.356065E+00
368,4.246850E+00
369,4.303286E+00
370,4.241079E+00
371,4.237258E+00
372,4.063761E+00
373,4.066348E+00
374,4.233890E+00
375,4.161023E+00
376,4.203428E+00
377,4.209788E+00
378,4.264416E+00
379,4.163792E+00
380,4.120000E+00
381,4.159826E+00
382,4.340817E+00
383,4.249553E+00
384,4.320342E+00
385,4.409804E+00
386,4.270141E+00
387,4.364205E+00
388,4.338617E+00
389,4.520487E+00
390,4.438887E+00
391,4.361619E+00
392,4.312844E+00
393,4.272251E+00
394,4.263554E+00
395,4.326563E+00
396,4.243316E+00
397,4.120628E+00
398,4.131554E+00
399,4.023556E+00
400,4.129496E+00
401,4.221826E+00
402,4.315443E+00
403,4.295759E+00
404,4.281811E+00
405,4.322142E+00
406,4.256567E+00
407,4.307209E+00
408,4.390765E+00
409,4.380279E+00
410,4.410540E+00
411,4.410813E+00
412,4.251236E+00
413,4.283982E+00
414,4.355121E+00
415,4.230214E+00
416,4.210929E+00
417,4.272550E+00
418,4.434030E+00
419,4.465132E+00
420,4.518353E+00
421,4.504116E+00
422,4.358792E+00
423,4.298844E+00
424,4.252793E+00
425,4.199529E+00
426,4.349010E+00
427,4.284312E+00
428,4.192801E+00
429,4.250197E+00
430,4.204145E+00
431,4.140692E+00
432,3.998186E+00
433,3.984408E+00
434,3.931342E+00
435,3.936311E+00
436,3.945908E+00
437,3.979932E+00
438,3.973412E+00
439,4.106321E+00
440,4.041579E+00
441,4.005329E+00
442,3.996528E+00
443,3.972351E+00
444,3.956313E+00
445,3.847696E+00
446,3.925402E+00
447,3.752220E+00
448,3.431986E+00
449,3.396766E+00
450,3.416735E+00
451,3.421488E+00
452,3.522297E+00
453,3.483844E+00
454,3.519885E+00
455,3.379243E+00
456,3.304113E+00
457,3.301438E+00
458,3.186692E+00
459,3.113469E+00
460,3.121058E+00
461,3.095475E+00
462,3.344433E+00
463,3.057674E+00
464,3.141420E+00
465,3.147189E+00
466,3.168035E+00
467,3.275111E+00
468,3.427349E+00
469,3.388781E+00
470,3.441420E+00
471,3.329175E+00
472,3.182758E+00
473,3.050946E+00
474,2.988655E+00
475,2.869626E+00
476,2.693924E+00
477,2.689469E+00
478,2.755501E+00
479,2.671846E+00
480,2.749221E+00
481,2.635122E+00
482,2.800955E+00
483,2.917447E+00
484,2.985367E+00
485,3.033622E+00
486,2.799843E+00
487,2.755879E+00
488,2.712124E+00
489,2.743762E+00
490,2.673196E+00
491,2.707975E+00
492,2.593512E+00
493,2.507807E+00
494,2.248761E+00
495,2.251543E+00
496,1.968665E+00
497,1.807483E+00
498,1.530303E+00
499,1.618004E+00
500,1.758559E+00
501,1.827016E+00
502,1.947601E+00
503,1.938099E+00
504,2.045201E+00
505,2.005290E+00
506,2.031203E+00
507,2.245883E+00
508,2.197631E+00
509,2.198806E+00
510,2.323672E+00
511,2.412599E+00
512,2.578559E+00
513,2.637015E+00
514,2.652889E+00
515,2.669625E+00
516,2.718992E+00
517,2.797097E+00
518,2.780302E+00
519,2.662255E+00
520,2.762722E+00
521,2.810702E+00
522,2.822471E+00
523,3.119637E+00
524,2.848919E+00
525,2.889048E+00
526,3.083092E+00
527,3.125472E+00
528,3.200344E+00
529,3.206867E+00
530,3.208193E+00
531,3.294316E+00
532,3.228258E+00
533,3.248415E+00
534,3.233585E+00
535,3.285330E+00
536,3.268073E+00
537,3.334550E+00
538,3.248601E+00
539,3.209310E+00
540,3.180267E+00
541,3.086941E+00
542,2.520771E+00
543,2.505961E+00
544,2.426095E+00
545,2.482704E+00
546,2.598599E+00
547,2.734957E+00
548,2.691162E+00
549,2.706129E+00
550,2.761818E+00
551,2.691421E+00
552,2.737949E+00
553,2.700832E+00
554,2.642899E+00
555,2.723154E+00
556,2.630075E+00
557,2.625035E+00
558,2.615351E+00
559,2.591765E+00
560,2.588011E+00
561,2.588475E+00
562,2.579980E+00
563,2.362693E+00
564,2.483263E+00
565,2.478412E+00
566,2.485084E+00
567,2.379254E+00
568,2.381379E+00
569,2.381651E+00
570,2.396378E+00
571,2.385979E+00
572,2.397306E+00
573,2.408494E+00
574,2.387323E+00
575,2.409161E+00
576,2.347019E+00
577,2.324712E+00
578,2.362161E+00
579,2.474486E+00
580,2.459952E+00
581,2.523381E+00
582,2.552305E+00
583,2.591037E+00
584,2.581404E+00
585,2.604616E+00
586,2.624801E+00
587,2.642148E+00
588,2.689782E+00
589,2.601152E+00
590,2.592012E+00
591,2.529151E+00
592,2.474875E+00
593,2.418477E+00
594,2.413593E+00
595,2.465762E+00
596,2.572806E+00
597,2.580320E+00
598,2.490323E+00
599,2.526324E+00
600,2.517215E+00
601,2.484707E+00
602,2.513267E+00
603,2.559914E+00
604,2.541460E+00
605,2.531784E+00
606,2.523299E+00
607,2.448862E+00
608,2.558288E+00
609,2.603286E+00
610,2.606791E+00
611,2.627741E+00
612,2.740697E+00
613,2.807924E+00
614,2.753225E+00
615,2.813358E+00
616,2.848586E+00
617,2.786777E+00
618,3.019847E+00
619,3.147895E+00
620,3.212076E+00
621,3.175648E+00
622,3.141097E+00
623,3.144719E+00
624,3.159308E+00
625,3.235670E+00
626,3.299702E+00
627,3.453346E+00
628,3.479547E+00
629,3.586125E+00
630,3.566798E+00
631,3.440650E+00
632,3.376208E+00
633,3.460612E+00
634,3.443048E+00
635,3.488288E+00
636,3.488150E+00
637,3.515434E+00
638,3.395538E+00
639,3.450529E+00
640,3.428957E+00
641,3.403751E+00
642,3.497580E+00
643,3.604016E+00
644,3.617588E+00
645,3.657021E+00
646,3.770886E+00
647,3.656514E+00
648,3.638050E+00
649,3.664533E+00
650,3.695403E+00
651,3.582285E+00
652,3.428709E+00
653,3.438188E+00
654,3.571246E+00
655,3.492206E+00
656,3.425562E+00
657,3.550458E+00
658,3.454556E+00
659,3.386827E+00
660,3.524685E+00
661,3.567318E+00
662,3.505238E+00
663,3.459633E+00
664,3.590309E+00
665,3.531215E+00
666,3.513449E+00
667,3.580653E+00
668,3.651118E+00
669,3.687937E+00
670,3.769228E+00
671,3.755277E+00
672,3.836451E+00
673,3.913737E+00
674,3.918516E+00
675,3.947486E+00
676,3.955186E+00
677,3.939672E+00
678,3.988649E+00
679,4.043066E+00
680,4.005531E+00
681,3.967221E+00
682,4.025606E+00
683,4.114983E+00
684,4.195515E+00
685,4.147124E+00
686,4.068759E+00
687,4.086176E+00
688,4.046512E+00
689,4.134841E+00
690,4.165925E+00
691,4.153399E+00
692,3.972443E+00
693,3.979485E+00
694,4.032505E+00
695,4.070867E+00
696,3.986591E+00
697,4.018581E+00
698,4.065829E+00
699,4.273940E+00
700,4.248456E+00
701,4.308504E+00
702,4.373677E+00
703,4.386729E+00
704,4.399076E+00
705,4.397483E+00
706,4.372391E+00
707,4.430286E+00
708,4.458428E+00
709,4.495184E+00
710,4.494251E+00
711,4.525892E+00
712,4.470215E+00
713,4.493957E+00
714,4.557307E+00
715,4.696513E+00
716,4.687583E+00
717,4.746617E+00
718,4.805778E+00
719,4.781975E+00
720,4.801624E+00
721,4.777851E+00
722,4.663017E+00
723,4.610547E+00
724,4.703193E+00
725,4.711888E+00
726,4.666356E+00
727,4.675718E+00
728,4.645445E+00
729,4.737744E+00
730,4.833869E+00
731,4.873861E+00
732,4.991033E+00
733,4.941101E+00
734,4.797501E+00
735,4.737140E+00
736,4.850853E+00
737,4.845519E+00
738,4.907526E+00
739,4.944928E+00
740,4.940710E+00
741,4.989817E+00
742,5.119075E+00
743,5.316163E+00
744,5.421430E+00
745,5.528446E+00
746,5.527904E+00
747,5.513491E+00
748,5.530326E+00
749,5.429105E+00
750,5.436240E+00
751,5.438478E+00
752,5.479911E+00
753,5.429215E+00
754,5.421909E+00
